The positional probability and true host star identification of TESS exoplanet candidates

We present a method for deriving a probabilistic estimate of the true source of a detected TESS transiting event. Our method relies on comparing the observed photometric centroid offset for the target star with models of the offset that would occur if the event was either on the target or any of the Gaia identified nearby sources. The comparison is done probabilistically, allowing us to incorporate the uncertainties of the observed and modelled offsets in our result. The method was developed for TESS Full Frame Image lightcurves produced from the SPOC pipeline, but could be easily adapted to lightcurves from other sources. We applied the method on 3226 TESS Objects of Interest (TOIs), with a released lightcurve from SPOC. The method correctly identified 96.5% of 655 known exoplanet hosts as the most likely source of the eclipse. For 142 confirmed Nearby Eclipsing Binaries (NEBs) and Nearby Planet Candidates (NPCs), a nearby source was found to be the most likely in 96.5% of the cases. For 40 NEBs and NPCs where the true source is known, it was correctly designated as the most likely in 38 of those. Finally, for 2365 active planet candidates, the method suggests that 2072 are most likely on-target and 293 on a nearby source. The method forms a part of an in-development vetting and validation pipeline, called RAVEN, and is released as a standalone tool.

==> Table2.csv <==
TOI,Assumed Target,Source,Source Probability
119.01,278683844,278683844,1.0000
119.02,278683844,278683844,0.9995
119.02,278683844,278683840,0.0005
121.01,207081058,207081058,1.0000
124.01,29831208,29831208,1.0000
128.01,391949880,391949880,0.5097
128.01,391949880,675054894,0.4660
128.01,391949880,391949878,0.0169
128.01,391949880,391949876,0.0067
128.01,391949880,391949884,0.0007
131.01,235037761,235037761,1.0000
133.01,219338557,219338557,0.9842
133.01,219338557,219338555,0.0152
133.01,219338557,219338550,0.0004
133.01,219338557,219336381,0.0001
138.01,277683130,277683130,1.0000
139.01,62483237,62483237,1.0000
140.01,140068425,140068425,1.0000
142.01,425934411,425934411,1.0000
145.01,265612438,265612438,1.0000
149.01,260985861,260985861,0.7911
149.01,260985861,675057530,0.2089
153.01,231081369,231081369,1.0000
155.01,129637892,129637892,1.0000
159.01,394657039,394657039,1.0000
161.01,348770361,348770361,1.0000
162.01,99493790,99493790,0.9693
162.01,99493790,99494336,0.0307
165.01,350743714,350743714,0.9827
165.01,350743714,734505586,0.0173
166.01,147203645,147203645,1.0000
167.01,149990841,149990841,1.0000
168.01,369457671,369457672,0.7852
168.01,369457671,369457671,0.2148
170.01,394698182,394698182,1.0000
171.01,309257814,309257814,1.0000
171.02,309257814,309257814,0.9969
171.02,309257814,309257816,0.0030
173.01,270341214,270341214,1.0000
180.01,51912829,51912829,0.6879
180.01,51912829,615712419,0.3121
181.01,76923707,76923707,1.0000
182.01,76989773,76989773,1.0000
187.01,260304296,260304296,1.0000
188.01,280830734,280830734,0.9962
188.01,280830734,280830732,0.0035
188.01,280830734,280830730,0.0002
189.01,278866211,278866211,1.0000
196.01,234519192,234519192,1.0000
198.01,12421862,12421862,0.9978
198.01,12421862,12421868,0.0019
198.01,12421862,610018998,0.0002
198.01,12421862,12421864,0.0002
199.01,309792357,309792357,1.0000
201.01,350618622,350618622,1.0000
201.02,350618622,350618622,1.0000
202.01,355509914,355509914,0.9418
202.01,355509914,355509920,0.0582
204.01,281781375,281781375,0.6382
204.01,281781375,281781376,0.2778
204.01,281781375,281781379,0.0840
205.01,281575427,281575427,0.5117
205.01,281575427,616038661,0.2259
205.01,281575427,281575428,0.2184
205.01,281575427,616038659,0.0371
205.01,281575427,281591823,0.0069
208.01,314865962,314865962,0.9998
208.01,314865962,314865956,0.0002
209.01,52204645,52204645,0.6111
209.01,52204645,615719278,0.3866
209.01,52204645,52204648,0.0017
209.01,52204645,52204644,0.0006
210.01,141608198,141608198,0.6959
210.01,141608198,141608200,0.3040
211.01,300293197,300293197,1.0000
212.01,206609630,631472308,0.7743
212.01,206609630,206609630,0.2257
213.01,234345288,234345288,1.0000
213.02,234345288,234345288,0.7531
213.02,234345288,234348101,0.2371
213.02,234345288,234345287,0.0077
213.02,234345288,234345291,0.0015
213.02,234345288,234345289,0.0003
213.02,234345288,234345294,0.0003
214.01,167415965,167415965,0.8476
214.01,167415965,167415967,0.1524
214.02,167415965,167415965,0.6027
214.02,167415965,167415967,0.3973
215.01,231912935,231912935,0.9863
215.01,231912935,231912936,0.0106
215.01,231912935,231912939,0.0031
218.01,32090583,32090583,0.9046
218.01,32090583,32090581,0.0952
219.01,260609205,260609205,1.0000
225.01,47525799,47525799,1.0000
233.01,415969908,415969908,1.0000
233.02,415969908,415969908,1.0000
234.01,12423815,12423815,1.0000
235.01,280095254,280095254,1.0000
238.01,9006668,9006668,0.9985
238.01,9006668,9006666,0.0015
240.01,101948569,101948569,0.5859
240.01,101948569,616347276,0.4141
243.01,149010208,149010208,1.0000
244.01,118327550,118327550,1.0000
245.01,154618248,154618248,0.5047
245.01,154618248,2055941843,0.4953
248.01,201793781,201793781,0.5073
248.01,201793781,631568465,0.4927
249.01,179985715,179985715,0.6024
249.01,179985715,179985716,0.2039
249.01,179985715,616389320,0.1922
249.01,179985715,179986767,0.0009
249.01,179985715,179986766,0.0006
252.01,237924601,237924601,0.9939
252.01,237924601,237924603,0.0061
253.01,322063810,616169972,0.4769
253.01,322063810,322063810,0.4654
253.01,322063810,616170012,0.0437
253.01,322063810,322063809,0.0140
260.01,37749396,37749396,1.0000
261.01,63898957,63898957,1.0000
261.02,63898957,63898957,1.0000
266.01,164767175,164767175,1.0000
266.02,164767175,164767175,1.0000
268.01,219253008,219253008,0.9648
268.01,219253008,685340263,0.0352
271.01,259511357,259511357,1.0000
275.01,373844472,373844472,1.0000
277.01,439456714,439456714,1.0000
279.01,122613513,122613513,0.9996
279.01,122613513,122613518,0.0004
280.01,42054565,42054565,1.0000
281.01,38696105,38696105,0.9983
281.01,38696105,38696102,0.0013
281.01,38696105,38696100,0.0004
282.01,29781292,29781292,1.0000
282.02,29781292,29781293,0.1641
282.02,29781292,29781292,0.1522
282.02,29781292,29781302,0.1406
282.02,29781292,29781287,0.1318
282.02,29781292,388130456,0.1301
282.02,29781292,29781296,0.1093
282.02,29781292,388130449,0.1046
282.02,29781292,388130467,0.0674
282.03,29781292,29781292,0.9945
282.03,29781292,29781287,0.0036
282.03,29781292,29781293,0.0019
282.04,29781292,29781292,0.4482
282.04,29781292,29781287,0.1906
282.04,29781292,29781293,0.1477
282.04,29781292,388130449,0.0838
282.04,29781292,29781302,0.0435
282.04,29781292,29781296,0.0323
282.04,29781292,388130456,0.0321
282.04,29781292,388130467,0.0218
283.01,382626661,382626661,1.0000
285.01,220459976,220459976,0.4366
285.01,220459976,220459980,0.2693
285.01,220459976,220458462,0.1145
285.01,220459976,220459967,0.0916
285.01,220459976,220458461,0.0880
286.01,150030205,150030205,0.7381
286.01,150030205,150030202,0.2189
286.01,150030205,150030204,0.0313
286.01,150030205,150030194,0.0063
286.01,150030205,150030211,0.0048
286.01,150030205,150030207,0.0007
286.02,150030205,150030205,0.9444
286.02,150030205,150030202,0.0546
286.02,150030205,150030194,0.0010
287.01,2758565,2758565,1.0000
288.01,47316976,47316976,1.0000
289.01,201292545,201292545,1.0000
292.01,180285396,180285396,1.0000
293.01,355637190,355637190,1.0000
296.01,382463648,382463648,1.0000
297.01,115242351,115242351,1.0000
298.01,206686292,206686292,1.0000
299.01,156075294,156075294,1.0000
301.01,144301052,144301052,1.0000
302.01,229111835,229111835,1.0000
305.01,102030574,102030574,1.0000
307.01,9100874,9100874,1.0000
309.01,228507250,228507250,1.0000
310.01,175477257,175477257,1.0000
311.01,434105231,434105231,1.0000
312.01,180145006,180145006,1.0000
314.01,316769613,316769613,0.6456
314.01,316769613,2051789444,0.1547
314.01,316769613,316769612,0.0745
314.01,316769613,316770559,0.0673
314.01,316769613,316770553,0.0292
314.01,316769613,2051789344,0.0287
316.01,8988289,8988289,1.0000
317.01,402319411,402319411,1.0000
318.01,206352378,206352378,1.0000
319.01,389753172,389753172,1.0000
322.01,198077394,198077394,1.0000
323.01,251852984,251852984,1.0000
324.01,156002449,156002449,1.0000
325.01,66413476,66413476,1.0000
326.01,144336525,144336525,1.0000
327.01,206669860,206669852,0.7931
327.01,206669860,206669860,0.2069
328.01,139357541,139357541,1.0000
329.01,169765334,169765334,1.0000
330.01,27966179,27966179,1.0000
331.01,262531275,262531275,0.4542
331.01,262531275,262531278,0.3244
331.01,262531275,262531279,0.1104
331.01,262531275,262531280,0.0921
331.01,262531275,262531276,0.0189
332.01,139285832,139285832,1.0000
333.01,224245334,224245334,1.0000
334.01,233964642,233964642,1.0000
340.01,80439101,80439099,0.9740
340.01,80439101,80439101,0.0260
341.01,33911302,33911302,0.6299
341.01,33911302,2051901205,0.3701
343.01,66497310,2052060639,0.7194
343.01,66497310,66497310,0.2806
344.01,13023378,13023378,1.0000
345.01,308208458,308208458,1.0000
346.01,118327533,118327533,1.0000
347.01,224271611,2055741021,0.5279
347.01,224271611,224271611,0.4721
348.01,70785910,70785910,1.0000
350.01,199731190,199731190,1.0000
352.01,47423120,47423120,1.0000
353.01,100099031,100099031,1.0000
354.01,100097716,100097716,0.9374
354.01,100097716,100097717,0.0626
355.01,183593642,183593642,1.0000
356.01,369336146,369336146,1.0000
357.01,220016044,220016046,0.9620
357.01,220016044,220016051,0.0356
357.01,220016044,220016044,0.0023
358.01,321982642,321982642,1.0000
359.01,80432617,80432617,0.6147
359.01,80432617,80432620,0.2140
359.01,80432617,80432611,0.0871
359.01,80432617,616380376,0.0842
361.01,144276942,144276942,1.0000
362.01,305048116,305048116,0.8725
362.01,305048116,304698788,0.1275
363.01,262530780,262530780,1.0000
364.01,47425697,47425695,0.9426
364.01,47425697,47425697,0.0399
364.01,47425697,47425691,0.0175
365.01,118586896,118586896,1.0000
366.01,251878904,251878904,0.9885
366.01,251878904,251878905,0.0115
369.01,175482273,175482273,1.0000
370.01,251855940,251855940,1.0000
371.01,156016136,156016136,1.0000
374.01,183675732,183675732,1.0000
375.01,280097543,280097543,1.0000
376.01,144301273,144301273,1.0000
380.01,100014359,100014359,1.0000
386.01,238059180,767048826,0.5322
386.01,238059180,238059180,0.4678
392.01,328350926,328350926,1.0000
394.01,9858404,9858404,0.6719
394.01,9858404,651924288,0.3281
395.01,38541473,38541473,1.0000
406.01,153065527,153065527,0.5968
406.01,153065527,153065524,0.4032
406.02,153065527,153065527,0.6866
406.02,153065527,153065524,0.3055
406.02,153065527,651052223,0.0079
407.01,349518800,349518800,1.0000
411.01,100990000,100990000,1.0000
411.02,100990000,100990000,0.9226
411.02,100990000,100990003,0.0485
411.02,100990000,100992258,0.0289
422.01,117979455,671318848,0.4247
422.01,117979455,117979455,0.3933
422.01,117979455,117979850,0.1820
426.01,189013224,189013230,0.3558
426.01,189013224,189013229,0.3554
426.01,189013224,189013224,0.1983
426.01,189013224,189013222,0.0435
426.01,189013224,189013227,0.0357
426.01,189013224,189013237,0.0113
427.01,70914192,70914192,1.0000
428.01,117979850,117979850,0.4234
428.01,117979850,117979450,0.2641
428.01,117979850,671318845,0.1277
428.01,117979850,671318848,0.0960
428.01,117979850,117979455,0.0888
435.01,44647437,44647437,1.0000
438.01,468880077,468880077,0.8574
438.01,468880077,468880076,0.1309
438.01,468880077,468880075,0.0117
444.01,179034327,179034327,0.9988
444.01,179034327,179034325,0.0012
445.01,14091704,14091704,1.0000
446.01,1449640,1449640,1.0000
447.01,14091633,14091633,1.0000
450.01,77951245,77951245,1.0000
454.01,153077621,153077619,0.5008
454.01,153077621,153077621,0.4992
457.01,89256802,89256802,0.6623
457.01,89256802,651553518,0.3377
458.01,64071894,64071894,0.9977
458.01,64071894,64071889,0.0023
459.01,38603673,38603673,1.0000
461.01,4646810,4646810,1.0000
462.01,420049884,420049884,0.9378
462.01,420049884,420049882,0.0324
462.01,420049884,522333745,0.0297
462.01,420049884,420049880,0.0001
470.01,37770169,37770169,0.9984
470.01,37770169,706550596,0.0008
470.01,37770169,37770162,0.0008
472.01,52280468,52280468,1.0000
475.01,100608026,100608026,0.9991
475.01,100608026,100608027,0.0009
476.01,156987351,156987351,1.0000
480.01,317548889,317548889,0.7820
480.01,317548889,317548867,0.2059
480.01,317548889,317548886,0.0121
486.01,260708537,737377690,0.3066
486.01,260708537,260708537,0.3000
486.01,260708537,737377689,0.1190
486.01,260708537,260708542,0.0702
486.01,260708537,260708559,0.0536
486.01,260708537,260708548,0.0363
486.01,260708537,260708539,0.0362
486.01,260708537,260659292,0.0282
486.01,260708537,260708547,0.0258
486.01,260708537,260708536,0.0179
486.01,260708537,260659300,0.0061
487.01,31852980,31852980,0.5194
487.01,31852980,650265646,0.4806
487.02,31852980,650265646,0.5177
487.02,31852980,31852980,0.4611
487.02,31852980,650265649,0.0212
493.01,19025965,19025965,0.9992
493.01,19025965,19025964,0.0007
493.01,19025965,19025962,0.0001
494.01,19519368,19519366,0.4065
494.01,19519368,19519368,0.3563
494.01,19519368,19519354,0.2099
494.01,19519368,803089106,0.0138
494.01,19519368,19519342,0.0132
494.01,19519368,19519358,0.0003
496.01,88977253,88977253,1.0000
498.01,121338379,121338375,0.4040
498.01,121338379,121338379,0.3854
498.01,121338379,121338365,0.1752
498.01,121338379,803532221,0.0353
499.01,123702439,769340768,0.7607
499.01,123702439,123702439,0.2383
499.01,123702439,123702441,0.0010
502.01,172193428,172193428,1.0000
507.01,348538431,348538431,1.0000
510.01,238086647,238086649,0.3299
510.01,238086647,238086647,0.3295
510.01,238086647,238086653,0.2316
510.01,238086647,238086642,0.0759
510.01,238086647,238086648,0.0112
510.01,238086647,238086652,0.0099
510.01,238086647,238086646,0.0062
510.01,238086647,238086640,0.0025
510.01,238086647,238086663,0.0017
510.01,238086647,238086656,0.0016
512.01,119292328,119292328,0.9948
512.01,119292328,119292327,0.0028
512.01,119292328,119292329,0.0024
512.02,119292328,119292328,0.3716
512.02,119292328,506392856,0.1903
512.02,119292328,119292332,0.1697
512.02,119292328,119292335,0.1190
512.02,119292328,119292329,0.0899
512.02,119292328,119292327,0.0256
512.02,119292328,119292322,0.0189
512.02,119292328,119292321,0.0148
515.01,366622912,366622912,1.0000
516.01,318937509,318937509,1.0000
520.01,148479278,148479278,0.9863
520.01,148479278,148479265,0.0126
520.01,148479278,148479288,0.0005
520.01,148479278,148479251,0.0005
521.01,27649847,27649847,1.0000
522.01,19451711,19451711,0.9975
522.01,19451711,19451706,0.0025
525.01,71512186,71512186,0.9979
525.01,71512186,71512184,0.0020
525.01,71512186,71512183,0.0001
527.01,148228019,148228019,1.0000
533.01,309791156,309791156,1.0000
539.01,238004786,238004786,0.6491
539.01,238004786,767067264,0.2234
539.01,238004786,238007002,0.0662
539.01,238004786,238006980,0.0559
539.01,238004786,767067263,0.0024
539.01,238004786,238004764,0.0016
539.01,238004786,238004770,0.0010
539.01,238004786,238006992,0.0004
541.01,143271144,143271144,0.6745
541.01,143271144,705609935,0.3254
542.01,49771092,49771092,0.7633
542.01,49771092,49771080,0.1834
542.01,49771092,49771082,0.0369
542.01,49771092,49771074,0.0122
542.01,49771092,706048817,0.0043
553.01,161477033,161477033,0.8730
553.01,161477033,161477036,0.1267
553.01,161477033,161477031,0.0003
553.02,161477033,161477033,0.9490
553.02,161477033,161477036,0.0507
553.02,161477033,161477031,0.0003
553.03,161477033,161477033,1.0000
554.01,407966340,407966340,1.0000
554.02,407966340,407966340,0.4613
554.02,407966340,407966334,0.2987
554.02,407966340,407966335,0.2050
554.02,407966340,407966342,0.0350
557.01,55488511,55488511,1.0000
563.01,405454160,405454160,1.0000
565.01,1103432,1103432,1.0000
568.01,37575651,37575651,1.0000
570.01,126733133,126733141,0.6866
570.01,126733133,126733122,0.1590
570.01,126733133,126733133,0.1539
570.01,126733133,126733182,0.0003
570.01,126733133,126733162,0.0001
572.01,289535142,289535142,1.0000
573.01,296780789,296780789,1.0000
577.01,410094645,410094645,1.0000
579.01,238061845,238061845,1.0000
580.01,81419525,81419528,0.7847
580.01,81419525,504374775,0.2153
580.01,81419525,81419525,0.0000
581.01,180987952,180987952,0.9717
581.01,180987952,180987951,0.0210
581.01,180987952,180987955,0.0073
583.01,131743355,131743355,1.0000
585.01,190990336,190990336,1.0000
586.01,131979339,131979339,1.0000
587.01,294090620,294090620,1.0000
588.01,130415266,130415266,1.0000
592.01,196286587,832537466,0.4868
592.01,196286587,196286578,0.3908
592.01,196286587,832537467,0.0793
592.01,196286587,196286575,0.0284
592.01,196286587,196286587,0.0148
594.01,146406806,146406806,0.5636
594.01,146406806,824851862,0.4364
601.01,141363913,141363913,0.9985
601.01,141363913,141363907,0.0015
602.01,175176327,175176327,1.0000
603.01,262746281,262746280,0.3529
603.01,262746281,262746281,0.2649
603.01,262746281,262746276,0.2497
603.01,262746281,290651940,0.1325
605.01,181304295,181304295,1.0000
608.01,186547153,186547153,1.0000
609.01,134404603,134404603,1.0000
611.01,154459165,831946983,0.7124
611.01,154459165,154459246,0.1849
611.01,154459165,831946944,0.0714
611.01,154459165,154459164,0.0276
611.01,154459165,154459231,0.0022
611.01,154459165,154459206,0.0014
611.01,154459165,154459165,0.0000
612.01,284738182,284738182,1.0000
613.01,77527511,77527511,1.0000
615.01,190496853,190496853,1.0000
616.01,145879095,145879095,1.0000
618.01,173640199,173640199,1.0000
621.01,30828562,30828562,1.0000
622.01,83092282,83092282,1.0000
630.01,123898871,123898871,1.0000
637.01,133334108,133334110,0.6973
637.01,133334108,133334108,0.2273
637.01,133334108,821927265,0.0751
637.01,133334108,133334114,0.0003
641.01,49079670,744547537,0.7076
641.01,49079670,49079670,0.2035
641.01,49079670,744547535,0.0889
642.01,79292541,79292541,0.9989
642.01,79292541,79292533,0.0011
644.01,63303499,63303489,0.2768
644.01,63303499,744219829,0.2340
644.01,63303499,63303499,0.1862
644.01,63303499,63303430,0.1409
644.01,63303499,63303500,0.1088
644.01,63303499,63303496,0.0493
644.01,63303499,63303487,0.0031
644.01,63303499,63303493,0.0005
644.01,63303499,63303467,0.0003
647.01,92992033,92991369,0.9994
647.01,92992033,92992033,0.0004
647.01,92992033,708620362,0.0002
649.01,35582553,35582553,0.9836
649.01,35582553,35582543,0.0164
654.01,35009898,35009898,0.9970
654.01,35009898,35009899,0.0030
658.01,48476907,48476908,0.5509
658.01,48476907,48476907,0.3531
658.01,48476907,872902893,0.0912
658.01,48476907,48476904,0.0048
659.01,48476908,48476908,0.4940
659.01,48476908,48476907,0.3123
659.01,48476908,48476904,0.0999
659.01,48476908,872902893,0.0923
659.01,48476908,101530927,0.0015
663.01,54962195,54962195,1.0000
663.02,54962195,54962195,0.9993
663.02,54962195,54962200,0.0007
663.03,54962195,54962195,0.9971
663.03,54962195,54962196,0.0027
663.03,54962195,54962192,0.0002
666.01,82128636,82128636,1.0000
668.01,102195674,102195674,1.0000
669.01,124573851,124573851,0.9928
669.01,124573851,124573853,0.0068
669.01,124573851,124573850,0.0004
671.01,151681127,151681127,1.0000
672.01,151825527,151825527,1.0000
676.01,219187649,219187649,0.5308
676.01,219187649,901927162,0.4692
678.01,294395926,294395926,0.9530
678.01,294395926,294395913,0.0313
678.01,294395926,287276201,0.0103
678.01,294395926,766625715,0.0030
678.01,294395926,294395924,0.0021
678.01,294395926,766625695,0.0002
679.01,308050066,308050066,1.0000
680.01,335499997,335499997,1.0000
681.01,410450228,410450228,1.0000
684.01,462162948,462162948,0.9999
686.01,339857675,339857675,0.5194
686.01,339857675,339857671,0.2937
686.01,339857675,766660132,0.1270
686.01,339857675,339857693,0.0293
686.01,339857675,766660372,0.0127
686.01,339857675,766660130,0.0077
686.01,339857675,339857668,0.0051
686.01,339857675,339857663,0.0031
686.01,339857675,339857667,0.0017
686.01,339857675,339857686,0.0003
686.01,339857675,339857678,0.0001
687.01,74534430,74534430,1.0000
695.01,55559618,55559618,0.9294
695.01,55559618,55559614,0.0604
695.01,55559618,55559613,0.0088
695.01,55559618,55559620,0.0013
696.01,77156829,77156829,0.9981
696.01,77156829,77156824,0.0015
696.01,77156829,77156833,0.0004
696.02,77156829,77156829,0.9899
696.02,77156829,77156824,0.0066
696.02,77156829,77156833,0.0035
696.03,77156829,77156829,0.7383
696.03,77156829,77156836,0.1177
696.03,77156829,77156831,0.0803
696.03,77156829,77156833,0.0524
696.03,77156829,77156824,0.0111
696.03,77156829,77156832,0.0001
697.01,77253676,77253676,1.0000
698.01,141527579,141527579,0.9990
698.01,141527579,141527575,0.0008
698.01,141527579,141527565,0.0002
699.01,149302744,149302744,0.5785
699.01,149302744,734300042,0.2961
699.01,149302744,149302749,0.0288
699.01,149302744,149302739,0.0280
699.01,149302744,149302754,0.0234
699.01,149302744,149302756,0.0171
699.01,149302744,149302724,0.0142
699.01,149302744,149302752,0.0105
699.01,149302744,149346620,0.0035
699.02,149302744,149302744,0.7623
699.02,149302744,734300042,0.1966
699.02,149302744,149302739,0.0281
699.02,149302744,149302754,0.0070
699.02,149302744,149302752,0.0036
699.02,149302744,149302756,0.0024
699.03,149302744,149302744,0.8916
699.03,149302744,734300042,0.0904
699.03,149302744,149302749,0.0125
699.03,149302744,149302739,0.0019
699.03,149302744,149302752,0.0014
699.03,149302744,149302756,0.0014
699.03,149302744,149302754,0.0008
700.01,150428135,150428135,1.0000
700.02,150428135,150428135,0.6835
700.02,150428135,736940566,0.1615
700.02,150428135,150428138,0.1121
700.02,150428135,736940558,0.0262
700.02,150428135,150428129,0.0101
700.02,150428135,736940565,0.0050
700.02,150428135,150428133,0.0016
700.03,150428135,150428135,0.4755
700.03,150428135,736940566,0.2404
700.03,150428135,150428138,0.1527
700.03,150428135,736940558,0.0873
700.03,150428135,150428129,0.0216
700.03,150428135,736940565,0.0116
700.03,150428135,150428133,0.0108
700.04,150428135,150428135,0.3762
700.04,150428135,736940566,0.2367
700.04,150428135,150428138,0.1488
700.04,150428135,736940558,0.1333
700.04,150428135,150428129,0.0549
700.04,150428135,736940565,0.0283
700.04,150428135,150428133,0.0218
702.01,237914496,237914496,0.9528
702.01,237914496,650421163,0.0472
703.01,237928815,237928815,0.5224
703.01,237928815,512710463,0.4747
703.01,237928815,197891728,0.0029
703.02,237928815,512710463,0.4959
703.02,237928815,237928815,0.4801
703.02,237928815,197891728,0.0240
705.01,391904697,391904697,0.9351
705.01,391904697,764798378,0.0555
705.01,391904697,391904695,0.0093
706.01,219345200,219345200,1.0000
707.01,167342439,167342439,0.9727
707.01,167342439,736234575,0.0218
707.01,167342439,167342442,0.0041
707.01,167342439,167342441,0.0013
709.01,396720998,396720998,1.0000
709.02,396720998,396720998,1.0000
711.01,38510224,38510224,0.9998
711.01,38510224,38510225,0.0002
711.02,38510224,38510224,0.9994
711.02,38510224,38510225,0.0006
712.01,150151262,150151262,0.9963
712.01,150151262,150151270,0.0033
712.01,150151262,150151239,0.0004
712.02,150151262,150151262,1.0000
712.03,150151262,150151262,0.9498
712.03,150151262,150151270,0.0258
712.03,150151262,150151266,0.0224
712.03,150151262,150151239,0.0020
712.04,150151262,150151262,1.0000
713.01,167600516,167600516,0.9977
713.01,167600516,167600517,0.0017
713.01,167600516,167600509,0.0006
713.02,167600516,167600516,0.2981
713.02,167600516,167600520,0.1582
713.02,167600516,167600517,0.1377
713.02,167600516,167600509,0.1232
713.02,167600516,167600510,0.0969
713.02,167600516,765345886,0.0672
713.02,167600516,167600508,0.0362
713.02,167600516,765345884,0.0311
713.02,167600516,167600506,0.0244
713.02,167600516,167600503,0.0173
713.02,167600516,167600515,0.0098
714.01,219195044,219195044,0.9921
714.01,219195044,219195046,0.0079
714.02,219195044,219195044,0.9114
714.02,219195044,219195046,0.0886
715.01,271971130,271971130,0.9524
715.01,271971130,271971127,0.0420
715.01,271971130,271971135,0.0056
721.01,38571020,38571020,0.6884
721.01,38571020,38571018,0.1876
721.01,38571020,38571017,0.1107
721.01,38571020,38571016,0.0077
721.01,38571020,38571011,0.0052
721.01,38571020,38571013,0.0003
722.01,38509907,38509907,0.5641
722.01,38509907,38509895,0.3683
722.01,38509907,38509909,0.0673
722.01,38509907,38509903,0.0001
723.01,177077336,177077336,0.9384
723.01,177077336,177077340,0.0337
723.01,177077336,764873728,0.0078
723.01,177077336,177077321,0.0067
723.01,177077336,177077342,0.0061
723.01,177077336,764873729,0.0029
723.01,177077336,177077323,0.0025
723.01,177077336,177077337,0.0016
723.01,177077336,177077330,0.0003
724.01,339961200,339961200,0.8862
724.01,339961200,339961194,0.1034
724.01,339961200,339961204,0.0059
724.01,339961200,339961179,0.0045
727.01,149788158,149788157,0.5101
727.01,149788158,149788158,0.4898
728.01,96097215,96097215,0.9831
728.01,96097215,96097208,0.0109
728.01,96097215,96097206,0.0060
729.01,144138509,144138509,0.9989
729.01,144138509,144138510,0.0011
733.01,106402532,865377947,0.3065
733.01,106402532,106402532,0.2750
733.01,106402532,106402530,0.2015
733.01,106402532,106402535,0.1090
733.01,106402532,106402536,0.0679
733.01,106402532,106402508,0.0152
733.01,106402532,865377885,0.0082
733.01,106402532,106402539,0.0048
733.01,106402532,865377934,0.0044
733.01,106402532,106402521,0.0038
733.01,106402532,106402500,0.0029
733.01,106402532,106402542,0.0008
734.01,146846569,146846569,0.9985
734.01,146846569,146846583,0.0015
738.01,260304800,260304800,1.0000
739.01,279425357,279425357,1.0000
740.01,310009611,310009623,0.9702
740.01,310009611,310009611,0.0254
740.01,310009611,310009647,0.0036
740.01,310009611,310009621,0.0003
740.01,310009611,310009658,0.0001
740.01,310009611,310009644,0.0001
741.01,359271092,359271092,0.2160
741.01,359271092,359271087,0.1827
741.01,359271092,359271108,0.0981
741.01,359271092,855846844,0.0699
741.01,359271092,359271088,0.0548
741.01,359271092,359271056,0.0519
741.01,359271092,359271099,0.0513
741.01,359271092,359455552,0.0486
741.01,359271092,359271040,0.0392
741.01,359271092,359455582,0.0391
741.01,359271092,359271015,0.0332
741.01,359271092,359271036,0.0296
741.01,359271092,359271133,0.0225
741.01,359271092,359455537,0.0175
741.01,359271092,359270991,0.0134
741.01,359271092,359271089,0.0134
741.01,359271092,855846424,0.0117
741.01,359271092,359455598,0.0045
741.01,359271092,359271172,0.0026
743.01,434486077,434486077,0.8044
743.01,434486077,874750724,0.1951
743.01,434486077,434486075,0.0006
745.01,444842193,444842193,0.5262
745.01,444842193,444848018,0.3544
745.01,444842193,358375156,0.1124
745.01,444842193,444840851,0.0034
745.01,444842193,444849551,0.0031
745.01,444842193,444843727,0.0003
746.01,167418903,167418903,1.0000
749.01,5868998,5868998,0.9938
749.01,5868998,951819881,0.0062
753.01,61988212,61988212,1.0000
754.01,72985822,72985822,1.0000
756.01,73649615,73649615,0.9950
756.01,73649615,73649613,0.0022
756.01,73649615,73649627,0.0019
756.01,73649615,73649626,0.0005
756.01,73649615,73649598,0.0003
757.01,130924120,130924120,0.9719
757.01,130924120,130924115,0.0281
758.01,131081852,131081852,1.0000
759.01,152147232,152147232,0.9998
759.01,152147232,942050885,0.0002
760.01,162362398,162362398,1.0000
761.01,165317334,165317334,0.9843
761.01,165317334,165317323,0.0119
761.01,165317334,165317331,0.0031
761.01,165317334,165317337,0.0005
761.01,165317334,165317332,0.0001
762.01,178709444,178709444,0.9914
762.01,178709444,937800800,0.0076
762.01,178709444,178709070,0.0010
764.01,181159386,181159386,1.0000
768.01,229811538,229811538,1.0000
771.01,277634430,277634430,0.9922
771.01,277634430,277634428,0.0066
771.01,277634430,905653423,0.0009
771.01,277634430,905653466,0.0003
772.01,286864983,286864983,1.0000
772.02,286864983,286864983,0.8405
772.02,286864983,951863424,0.1595
777.01,334305570,334305570,1.0000
778.01,335630746,335630746,1.0000
779.01,374095457,374095457,1.0000
782.01,429358906,429358906,0.9995
782.01,429358906,429358914,0.0005
783.01,451645081,451645081,0.3776
783.01,451645081,932889733,0.3244
783.01,451645081,451645093,0.1433
783.01,451645081,451645084,0.0426
783.01,451645081,451645063,0.0218
783.01,451645081,451645106,0.0197
783.01,451645081,451645092,0.0186
783.01,451645081,451645098,0.0140
783.01,451645081,451645108,0.0134
783.01,451645081,451645116,0.0116
783.01,451645081,451645103,0.0050
783.01,451645081,451645125,0.0027
783.01,451645081,451645114,0.0017
783.01,451645081,451645094,0.0012
783.01,451645081,451645042,0.0009
783.01,451645081,451645184,0.0005
783.01,451645081,451645068,0.0004
783.01,451645081,451645091,0.0003
783.01,451645081,451645080,0.0001
783.01,451645081,451645064,0.0001
784.01,460984940,460984940,0.8796
784.01,460984940,460984923,0.0704
784.01,460984940,460984913,0.0234
784.01,460984940,848209177,0.0100
784.01,460984940,460984960,0.0078
784.01,460984940,460984967,0.0053
784.01,460984940,460984976,0.0008
784.01,460984940,460985038,0.0005
784.01,460984940,460984952,0.0005
784.01,460984940,460984899,0.0004
784.01,460984940,460984933,0.0004
784.01,460984940,460984990,0.0004
784.01,460984940,848209155,0.0002
785.01,374829238,374829238,0.2864
785.01,374829238,733432034,0.2315
785.01,374829238,733431994,0.1497
785.01,374829238,374829210,0.1255
785.01,374829238,733431989,0.1089
785.01,374829238,374829260,0.0212
785.01,374829238,733431978,0.0180
785.01,374829238,374829241,0.0159
785.01,374829238,733432033,0.0145
785.01,374829238,374829234,0.0095
785.01,374829238,374829257,0.0059
785.01,374829238,733432026,0.0041
785.01,374829238,733432000,0.0023
785.01,374829238,374829229,0.0019
785.01,374829238,374829233,0.0014
785.01,374829238,733432019,0.0010
785.01,374829238,733432003,0.0006
785.01,374829238,374829249,0.0006
785.01,374829238,733431951,0.0004
785.01,374829238,374829251,0.0002
785.01,374829238,374829245,0.0002
785.01,374829238,374829235,0.0001
786.01,375059587,375059587,0.7018
786.01,375059587,375088953,0.2692
786.01,375059587,375059586,0.0155
786.01,375059587,375059561,0.0121
786.01,375059587,766007719,0.0014
786.02,375059587,375059587,0.8460
786.02,375059587,375088953,0.1384
786.02,375059587,375059586,0.0154
786.02,375059587,766007719,0.0002
787.01,350584963,350584963,0.4608
787.01,350584963,350584959,0.2161
787.01,350584963,734550952,0.1716
787.01,350584963,350584968,0.0752
787.01,350584963,350584966,0.0442
787.01,350584963,350584969,0.0254
787.01,350584963,734550949,0.0048
787.01,350584963,350584958,0.0020
788.01,349829627,349829621,0.2152
788.01,349829627,349829627,0.1682
788.01,349829627,765721735,0.1663
788.01,349829627,349904594,0.1106
788.01,349829627,765721391,0.0961
788.01,349829627,349829631,0.0808
788.01,349829627,349904589,0.0778
788.01,349829627,349829617,0.0609
788.01,349829627,765721435,0.0155
788.01,349829627,349829641,0.0047
788.01,349829627,349829637,0.0024
788.01,349829627,349829638,0.0017
789.01,300710077,300710077,0.2602
789.01,300710077,300710065,0.1906
789.01,300710077,300710101,0.1269
789.01,300710077,764821285,0.1188
789.01,300710077,300710079,0.1025
789.01,300710077,300710080,0.0847
789.01,300710077,300710064,0.0567
789.01,300710077,300710066,0.0555
789.01,300710077,300710075,0.0032
789.01,300710077,300710068,0.0007
789.01,300710077,300710085,0.0001
789.02,300710077,300710077,0.9170
789.02,300710077,300710065,0.0409
789.02,300710077,300710080,0.0336
789.02,300710077,300710075,0.0045
789.02,300710077,764821285,0.0040
789.03,300710077,300710077,0.4466
789.03,300710077,300710065,0.1353
789.03,300710077,300710064,0.0952
789.03,300710077,300710079,0.0860
789.03,300710077,300710080,0.0737
789.03,300710077,764821285,0.0715
789.03,300710077,300710066,0.0666
789.03,300710077,300710075,0.0212
789.03,300710077,300710068,0.0030
789.03,300710077,300710083,0.0008
790.01,308994098,308994098,1.0000
790.02,308994098,308994098,0.5756
790.02,308994098,806409957,0.4242
790.02,308994098,308994100,0.0002
791.01,306472057,306472057,1.0000
794.01,299945285,299945285,0.9967
794.01,299945285,299945280,0.0031
794.01,299945285,299945290,0.0002
795.01,278895705,278895705,0.6160
795.01,278895705,278895700,0.1406
795.01,278895705,278895689,0.0707
795.01,278895705,278895725,0.0556
795.01,278895705,278895696,0.0405
795.01,278895705,278895694,0.0392
795.01,278895705,767018674,0.0214
795.01,278895705,278895715,0.0095
795.01,278895705,278895708,0.0044
795.01,278895705,278895710,0.0021
795.01,278895705,278895707,0.0001
797.01,271596225,271596225,0.8119
797.01,271596225,271638794,0.1114
797.01,271596225,764720412,0.0699
797.01,271596225,271596224,0.0041
797.01,271596225,271596230,0.0019
797.01,271596225,271596227,0.0008
797.02,271596225,271596225,0.6191
797.02,271596225,271638794,0.2313
797.02,271596225,764720412,0.0862
797.02,271596225,271596224,0.0414
797.02,271596225,271596230,0.0166
797.02,271596225,271596227,0.0024
797.02,271596225,271596223,0.0011
797.02,271596225,271596226,0.0010
797.02,271596225,764720414,0.0008
797.03,271596225,271596225,0.3089
797.03,271596225,764720413,0.2737
797.03,271596225,271638794,0.1392
797.03,271596225,764720412,0.0786
797.03,271596225,271596230,0.0604
797.03,271596225,271596224,0.0559
797.03,271596225,271596226,0.0246
797.03,271596225,271596227,0.0202
797.03,271596225,271596223,0.0190
797.03,271596225,764720414,0.0126
797.03,271596225,764720415,0.0069
798.01,260640693,260640693,1.0000
799.01,255685030,255685030,0.9567
799.01,255685030,255685025,0.0169
799.01,255685030,255685012,0.0167
799.01,255685030,255685037,0.0074
799.01,255685030,255685032,0.0022
800.01,179308757,680062235,0.2670
800.01,179308757,680062150,0.2526
800.01,179308757,680062274,0.0898
800.01,179308757,179308749,0.0829
800.01,179308757,680062300,0.0608
800.01,179308757,680064408,0.0496
800.01,179308757,680062216,0.0488
800.01,179308757,680062273,0.0465
800.01,179308757,680064310,0.0435
800.01,179308757,680062160,0.0141
800.01,179308757,680062275,0.0122
800.01,179308757,179308757,0.0103
800.01,179308757,680062305,0.0076
800.01,179308757,680064411,0.0058
800.01,179308757,680062327,0.0051
800.01,179308757,680064377,0.0024
800.01,179308757,179308923,0.0005
800.01,179308757,680062215,0.0002
800.01,179308757,179308909,0.0001
800.01,179308757,680064294,0.0001
800.01,179308757,680064295,0.0001
801.01,177258735,177258735,0.2702
801.01,177258735,764712601,0.2231
801.01,177258735,177258733,0.1529
801.01,177258735,177258736,0.1221
801.01,177258735,764712594,0.1015
801.01,177258735,177258757,0.0528
801.01,177258735,177258758,0.0499
801.01,177258735,177258737,0.0262
801.01,177258735,177258742,0.0012
802.01,167303382,736187627,0.1134
802.01,167303382,167303389,0.1100
802.01,167303382,167303382,0.1099
802.01,167303382,167307339,0.0941
802.01,167303382,167303385,0.0926
802.01,167303382,167307341,0.0924
802.01,167303382,167303380,0.0877
802.01,167303382,167307338,0.0846
802.01,167303382,167303405,0.0775
802.01,167303382,167303399,0.0626
802.01,167303382,167303365,0.0377
802.01,167303382,167303373,0.0375
804.01,41227743,736072970,0.3666
804.01,41227743,736072971,0.2258
804.01,41227743,736072969,0.1306
804.01,41227743,736072975,0.1182
804.01,41227743,736072921,0.0489
804.01,41227743,736072972,0.0472
804.01,41227743,41227743,0.0270
804.01,41227743,736072922,0.0176
804.01,41227743,736072890,0.0082
804.01,41227743,41227751,0.0049
804.01,41227743,736072882,0.0027
804.01,41227743,736072917,0.0006
804.01,41227743,736072881,0.0006
804.01,41227743,736072888,0.0005
804.01,41227743,736072919,0.0003
805.01,38460940,38460940,0.9356
805.01,38460940,38460935,0.0501
805.01,38460940,38460937,0.0134
805.01,38460940,38460939,0.0009
806.01,33831980,33831980,0.9938
806.01,33831980,675208803,0.0041
806.01,33831980,675208802,0.0021
807.01,30853470,30853470,0.1768
807.01,30853470,683292313,0.1539
807.01,30853470,683292279,0.0764
807.01,30853470,683292290,0.0734
807.01,30853470,683282034,0.0726
807.01,30853470,30853467,0.0607
807.01,30853470,30853392,0.0519
807.01,30853470,683282030,0.0464
807.01,30853470,683292287,0.0356
807.01,30853470,683292278,0.0323
807.01,30853470,683282068,0.0238
807.01,30853470,30853508,0.0200
807.01,30853470,683292272,0.0181
807.01,30853470,30853476,0.0133
807.01,30853470,683292318,0.0128
807.01,30853470,683292319,0.0122
807.01,30853470,30853479,0.0118
807.01,30853470,683292598,0.0099
807.01,30853470,30853488,0.0095
807.01,30853470,30853452,0.0093
807.01,30853470,683282077,0.0079
807.01,30853470,683292317,0.0076
807.01,30853470,30853440,0.0076
807.01,30853470,30853485,0.0075
807.01,30853470,30853463,0.0062
807.01,30853470,683282070,0.0051
807.01,30853470,30853469,0.0048
807.01,30853470,683282404,0.0043
807.01,30853470,683282080,0.0036
807.01,30853470,683282044,0.0035
807.01,30853470,30853455,0.0034
807.01,30853470,30853473,0.0032
807.01,30853470,683292283,0.0026
807.01,30853470,30853439,0.0022
807.01,30853470,683282078,0.0020
807.01,30853470,30853478,0.0015
807.01,30853470,30853486,0.0015
807.01,30853470,683282421,0.0015
807.01,30853470,683292193,0.0013
807.01,30853470,30853448,0.0012
807.01,30853470,683292285,0.0004
807.01,30853470,30853462,0.0002
808.01,30122649,30122649,0.9984
808.01,30122649,30122603,0.0007
808.01,30122649,30122608,0.0005
808.01,30122649,30122647,0.0004
809.01,149301575,149301575,0.9987
809.01,149301575,149301582,0.0007
809.01,149301575,149301583,0.0005
810.01,388106759,388106759,0.8408
810.01,388106759,388106754,0.0411
810.01,388106759,25153357,0.0298
810.01,388106759,684824003,0.0287
810.01,388106759,388106756,0.0261
810.01,388106759,388106760,0.0133
810.01,388106759,25153359,0.0113
810.01,388106759,25153358,0.0082
810.01,388106759,25153363,0.0007
810.02,388106759,388106759,0.9808
810.02,388106759,388106754,0.0092
810.02,388106759,388106760,0.0050
810.02,388106759,388106756,0.0036
810.02,388106759,25153359,0.0006
810.02,388106759,25153363,0.0005
810.02,388106759,25153357,0.0003
810.02,388106759,684824003,0.0001
811.01,100757807,100757807,1.0000
812.01,363914762,363914762,1.0000
815.01,102840239,102840239,0.5927
815.01,102840239,102840237,0.4073
823.01,158978373,158978373,1.0000
827.01,270507305,270507305,1.0000
829.01,276128561,276128561,0.9471
829.01,276128561,276128565,0.0517
829.01,276128561,276128575,0.0008
829.01,276128561,276128571,0.0002
830.01,281924357,804936024,0.9543
830.01,281924357,281924357,0.0457
831.01,307610438,307610438,0.9999
831.01,307610438,307610446,0.0001
835.01,405700729,405700729,0.9970
835.01,405700729,405700762,0.0020
835.01,405700729,405700721,0.0004
835.01,405700729,405700770,0.0003
835.01,405700729,405700790,0.0002
836.01,440887364,440887364,1.0000
836.02,440887364,440887364,1.0000
841.01,238932509,238932509,1.0000
842.01,141768070,141768070,1.0000
847.01,231289421,650780404,0.6217
847.01,231289421,231289421,0.3783
850.01,423670610,423670610,1.0000
851.01,40083958,610472559,0.7311
851.01,40083958,40083958,0.2689
852.01,29918916,29918916,1.0000
853.01,138727432,138727432,1.0000
854.01,160222069,160221748,1.0000
854.01,160222069,160222069,0.0000
855.01,269558487,269558487,1.0000
856.01,306338882,306338882,1.0000
858.01,198008005,198008005,1.0000
859.01,150430484,150430484,1.0000
860.01,321011127,321011127,1.0000
862.01,309254930,806266868,0.5849
862.01,309254930,309254930,0.4151
863.01,238898571,238898571,0.9112
863.01,238898571,238898583,0.0361
863.01,238898571,238898584,0.0272
863.01,238898571,238898568,0.0120
863.01,238898571,737698296,0.0084
863.01,238898571,238898563,0.0034
863.01,238898571,238898591,0.0006
863.01,238898571,737698271,0.0005
863.01,238898571,737698272,0.0005
864.01,231728511,231728511,0.9773
864.01,231728511,231728505,0.0166
864.01,231728511,231728497,0.0062
865.01,44797824,44797824,1.0000
867.01,358460246,358460246,0.4638
867.01,358460246,358460270,0.1723
867.01,358460246,358460243,0.0948
867.01,358460246,765159234,0.0922
867.01,358460246,358460241,0.0639
867.01,358460246,358460237,0.0470
867.01,358460246,358460255,0.0424
867.01,358460246,358460242,0.0122
867.01,358460246,765159231,0.0113
870.01,219229644,219229644,1.0000
871.01,219344917,219344917,1.0000
872.01,220459826,220459826,0.8930
872.01,220459826,220459827,0.1014
872.01,220459826,220459834,0.0038
872.01,220459826,220459824,0.0018
872.02,220459826,220459826,0.5191
872.02,220459826,220459827,0.2808
872.02,220459826,220459824,0.1296
872.02,220459826,220459834,0.0472
872.02,220459826,220459829,0.0139
872.02,220459826,685178504,0.0079
872.02,220459826,220459823,0.0015
873.01,237920046,237920046,0.5652
873.01,237920046,650433714,0.3934
873.01,237920046,237920044,0.0408
873.01,237920046,237920043,0.0005
874.01,232025086,232025085,0.4733
874.01,232025086,232025086,0.4666
874.01,232025086,737797956,0.0236
874.01,232025086,232025082,0.0210
874.01,232025086,737797955,0.0115
874.01,232025086,232025077,0.0021
874.01,232025086,232025090,0.0018
875.01,14165625,14165625,0.9952
875.01,14165625,14165627,0.0045
875.01,14165625,14165620,0.0004
876.01,32497972,32497972,0.7519
876.01,32497972,32497970,0.2481
877.01,255704097,255704097,1.0000
880.01,34077285,34077285,0.9999
880.02,34077285,34077285,0.4812
880.02,34077285,34077281,0.3419
880.02,34077285,34077289,0.0963
880.02,34077285,34077292,0.0493
880.02,34077285,34077269,0.0167
880.02,34077285,34077287,0.0140
880.02,34077285,34077261,0.0006
880.03,34077285,34077285,0.3588
880.03,34077285,34077281,0.3581
880.03,34077285,34077287,0.1212
880.03,34077285,34077289,0.0752
880.03,34077285,34077261,0.0505
880.03,34077285,34077269,0.0188
880.03,34077285,34077292,0.0171
880.03,34077285,34077288,0.0003
883.01,123846039,123846039,1.0000
887.01,437984134,437984135,0.6036
887.01,437984134,437984134,0.3604
887.01,437984134,437984131,0.0360
890.01,333607525,333607525,1.0000
893.01,123958679,755656527,0.0692
893.01,123958679,755656718,0.0643
893.01,123958679,123958640,0.0600
893.01,123958679,123958659,0.0548
893.01,123958679,755656541,0.0523
893.01,123958679,123958657,0.0470
893.01,123958679,123958679,0.0451
893.01,123958679,123958669,0.0449
893.01,123958679,123958668,0.0435
893.01,123958679,123958672,0.0351
893.01,123958679,123958580,0.0350
893.01,123958679,123958730,0.0347
893.01,123958679,123958684,0.0339
893.01,123958679,123958720,0.0302
893.01,123958679,755656539,0.0302
893.01,123958679,123958711,0.0259
893.01,123958679,123958753,0.0251
893.01,123958679,123958642,0.0242
893.01,123958679,755656721,0.0233
893.01,123958679,123958701,0.0226
893.01,123958679,123958685,0.0224
893.01,123958679,123958696,0.0218
893.01,123958679,755656723,0.0211
893.01,123958679,123958687,0.0209
893.01,123958679,123958719,0.0149
893.01,123958679,123958683,0.0132
893.01,123958679,123958705,0.0131
893.01,123958679,123958678,0.0131
893.01,123958679,123958649,0.0111
893.01,123958679,123958729,0.0105
893.01,123958679,123958693,0.0105
893.01,123958679,123958654,0.0099
893.01,123958679,755656717,0.0091
893.01,123958679,123958694,0.0071
899.01,177162886,177162886,1.0000
900.01,210873792,1255922894,0.4622
900.01,210873792,210873792,0.3383
900.01,210873792,1255922884,0.0905
900.01,210873792,1255922883,0.0511
900.01,210873792,210873697,0.0485
900.01,210873792,1255922882,0.0063
900.01,210873792,210873836,0.0025
900.01,210873792,210873797,0.0005
900.01,210873792,210873794,0.0002
901.01,214361331,214361331,0.8845
901.01,214361331,214361311,0.1151
901.01,214361331,214361315,0.0004
902.01,216935214,1334661847,0.4597
902.01,216935214,216935214,0.3794
902.01,216935214,216935259,0.1080
902.01,216935214,216935275,0.0295
902.01,216935214,1334661764,0.0127
902.01,216935214,216935345,0.0053
902.01,216935214,216935319,0.0015
902.01,216935214,216935211,0.0015
902.01,216935214,216935145,0.0008
902.01,216935214,216935177,0.0006
902.01,216935214,216935194,0.0006
902.01,216935214,216935257,0.0004
902.01,216935214,216935268,0.0001
903.01,238197638,238197638,1.0000
904.01,261257684,261257684,1.0000
904.02,261257684,261257684,1.0000
906.01,298372701,298372701,0.6019
906.01,298372701,516107904,0.3980
906.01,298372701,1157550344,0.0001
907.01,305424003,305424003,0.5775
907.01,305424003,1510534043,0.4225
908.01,350153977,350153977,0.9865
908.01,350153977,350153963,0.0110
908.01,350153977,350153997,0.0014
908.01,350153977,350153975,0.0007
908.01,350153977,350153970,0.0003
910.01,369327947,369327947,0.9365
910.01,369327947,1922022937,0.0635
911.01,389070884,389070884,0.7482
911.01,389070884,1544511621,0.2518
912.01,406941612,406941612,1.0000
913.01,407126408,407126408,0.8722
913.01,407126408,407126405,0.0889
913.01,407126408,407126435,0.0386
913.01,407126408,407126402,0.0003
917.01,207237016,207237016,1.0000
919.01,150167117,150167117,1.0000
921.01,278775625,278775625,0.9691
921.01,278775625,278775622,0.0308
921.01,278775625,278775619,0.0001
924.01,382068562,382068562,1.0000
926.01,176796997,176796997,1.0000
929.01,175532955,175532955,0.9999
930.01,100921768,100921768,0.5246
930.01,100921768,100921767,0.2556
930.01,100921768,100921763,0.1514
930.01,100921768,100921770,0.0346
930.01,100921768,100921762,0.0338
931.01,206474443,206474443,1.0000
932.01,260417932,260417932,1.0000
932.02,260417932,260417932,0.9981
932.02,260417932,260417940,0.0013
932.02,260417932,737541036,0.0006
933.01,260130483,260130483,1.0000
934.01,220475245,220475245,1.0000
936.01,278198753,278198753,0.4585
936.01,278198753,764529383,0.3717
936.01,278198753,278198742,0.1698
938.01,332660150,332660150,0.9997
938.01,332660150,332660151,0.0003
939.01,67772767,67772767,1.0000
940.01,248434716,672067975,0.9554
940.01,248434716,248434716,0.0446
941.01,408137826,408137826,1.0000
943.01,399871011,399871011,1.0000
945.01,167714792,167714792,1.0000
947.01,262330063,262330063,1.0000
948.01,146438872,146438872,1.0000
952.01,319312479,319312479,1.0000
953.01,449050248,449050248,1.0000
958.01,92880568,92880568,1.0000
963.01,25799609,25799606,0.6096
963.01,25799609,25799609,0.3904
969.01,280437559,280437559,0.9964
969.01,280437559,280437561,0.0036
970.01,174599051,174599051,0.4394
970.01,174599051,174599046,0.4328
970.01,174599051,174599043,0.0653
970.01,174599051,772360632,0.0618
970.01,174599051,174599039,0.0006
978.01,73038411,73038411,1.0000
981.01,127476180,127476171,0.5618
981.01,127476180,127476202,0.2746
981.01,127476180,127476167,0.1166
981.01,127476180,127476230,0.0255
981.01,127476180,127476238,0.0123
981.01,127476180,127476146,0.0087
981.01,127476180,127476195,0.0004
981.01,127476180,127476149,0.0001
981.01,127476180,127476180,0.0000
986.01,320536216,320536216,1.0000
989.01,207277638,207277637,0.8406
989.01,207277638,207277638,0.1429
989.01,207277638,207277641,0.0136
989.01,207277638,207277618,0.0022
989.01,207277638,207277622,0.0006
990.01,88684250,88684250,1.0000
991.01,7561203,7561162,0.5355
991.01,7561203,7561203,0.4641
991.01,7561203,7561208,0.0004
993.01,259353953,259353953,0.5584
993.01,259353953,749154012,0.4322
993.01,259353953,749154005,0.0067
993.01,259353953,259353991,0.0022
993.01,259353953,259354033,0.0004
993.01,259353953,259353969,0.0001
1001.01,88863718,803328651,0.6571
1001.01,88863718,88863718,0.3429
1007.01,65212867,65212867,1.0000
1009.01,107782586,107782586,1.0000
1011.01,114018671,774050390,0.2110
1011.01,114018671,774050406,0.1899
1011.01,114018671,114018769,0.1840
1011.01,114018671,114018671,0.1393
1011.01,114018671,774050407,0.0472
1011.01,114018671,114018729,0.0431
1011.01,114018671,114018700,0.0377
1011.01,114018671,114018662,0.0353
1011.01,114018671,114018679,0.0230
1011.01,114018671,114018706,0.0226
1011.01,114018671,114018670,0.0146
1011.01,114018671,114018680,0.0122
1011.01,114018671,114117524,0.0079
1011.01,114018671,114018612,0.0079
1011.01,114018671,114018663,0.0064
1011.01,114018671,114018660,0.0056
1011.01,114018671,114018727,0.0034
1011.01,114018671,114018712,0.0027
1011.01,114018671,114018644,0.0025
1011.01,114018671,774050408,0.0024
1011.01,114018671,114018658,0.0005
1011.01,114018671,114018607,0.0003
1011.01,114018671,114018699,0.0002
1011.01,114018671,114018647,0.0002
1012.01,427508467,427508467,1.0000
1014.01,96246348,772008800,0.9929
1014.01,96246348,96246348,0.0071
1015.01,155044736,155044728,0.6603
1015.01,155044736,831935642,0.3389
1015.01,155044736,155044698,0.0003
1015.01,155044736,831935712,0.0003
1015.01,155044736,155044712,0.0001
1015.01,155044736,155044736,0.0000
1019.01,341420329,341420329,1.0000
1022.01,47384844,47384844,0.8683
1022.01,47384844,47384836,0.1315
1022.01,47384844,47384840,0.0002
1025.01,297967252,297967252,1.0000
1027.01,20318757,20318757,1.0000
1027.02,20318757,20318757,1.0000
1032.01,146589986,146589986,0.8106
1032.01,146589986,865334360,0.1894
1035.01,361413119,361413119,1.0000
1036.01,146172354,146172354,0.9927
1036.01,146172354,146172359,0.0058
1036.01,146172354,146172355,0.0015
1039.01,461867584,461867584,1.0000
1042.01,360286627,360286638,0.4011
1042.01,360286627,855637054,0.3511
1042.01,360286627,360286627,0.1291
1042.01,360286627,360286686,0.1054
1042.01,360286627,360286623,0.0074
1042.01,360286627,360286635,0.0057
1042.01,360286627,360286688,0.0001
1044.01,463402815,854828120,0.6731
1044.01,463402815,463402815,0.3036
1044.01,463402815,463403069,0.0233
1052.01,317060587,317060587,0.4577
1052.01,317060587,317060585,0.2667
1052.01,317060587,317060595,0.2244
1052.01,317060587,325341631,0.0382
1052.01,317060587,325341647,0.0124
1052.01,317060587,325341644,0.0003
1052.01,317060587,325341645,0.0001
1052.01,317060587,325341651,0.0001
1056.01,421894914,421894914,0.9512
1056.01,421894914,2025956947,0.0485
1056.01,421894914,421894919,0.0003
1057.01,323132914,323132914,0.5160
1057.01,323132914,804696171,0.4804
1057.01,323132914,323132908,0.0029
1057.01,323132914,323132924,0.0005
1057.01,323132914,323132912,0.0002
1058.01,31553893,31553886,0.6547
1058.01,31553893,31553893,0.2638
1058.01,31553893,31553874,0.0815
1059.01,380783252,380783252,1.0000
1060.01,101230735,101230735,0.5782
1060.01,101230735,1924158203,0.3643
1060.01,101230735,1924158200,0.0575
1063.01,406976746,406976746,1.0000
1074.01,327301957,327301957,1.0000
1077.01,369960846,369960846,1.0000
1079.01,379240073,379240073,0.5648
1079.01,379240073,379240071,0.4352
1080.01,161032923,161032923,0.5560
1080.01,161032923,161084866,0.3468
1080.01,161032923,1691454977,0.0500
1080.01,161032923,1691454997,0.0304
1080.01,161032923,161032921,0.0097
1080.01,161032923,1691455001,0.0070
1080.01,161032923,1691454980,0.0002
1081.01,253728991,253728991,1.0000
1082.01,261108236,261108236,1.0000
1083.01,322270620,322270620,0.7675
1083.01,322270620,322270627,0.2119
1083.01,322270620,322270619,0.0206
1085.01,381979901,381979901,1.0000
1086.01,468148930,468148930,1.0000
1091.01,193413306,193413306,1.0000
1094.01,136274063,136274063,0.4906
1094.01,136274063,136269708,0.2361
1094.01,136274063,136280252,0.1769
1094.01,136274063,136274062,0.0287
1094.01,136274063,136265796,0.0243
1094.01,136274063,136265486,0.0215
1094.01,136274063,136274061,0.0199
1094.01,136274063,136265858,0.0015
1094.01,136274063,136265520,0.0003
1095.01,375223080,804852605,0.8616
1095.01,375223080,375223080,0.1384
1097.01,360630575,360630575,1.0000
1097.02,360630575,360630575,0.9836
1097.02,360630575,360630586,0.0078
1097.02,360630575,360630585,0.0043
1097.02,360630575,360630530,0.0017
1097.02,360630575,360630568,0.0012
1097.02,360630575,360630574,0.0012
1097.02,360630575,360630571,0.0003
1099.01,290348383,290348383,0.7214
1099.01,290348383,290348382,0.2786
1100.01,318608749,318608752,0.9999
1100.01,318608749,318608749,0.0001
1103.01,351603103,351603103,1.0000
1104.01,451599528,451599528,1.0000
1104.01,451599528,451599530,0.1858
1104.01,451599528,451599532,0.1717
1104.01,451599528,451599520,0.1445
1104.01,451599528,451599536,0.1256
1104.01,451599528,451599523,0.1160
1104.01,451599528,451599529,0.0982
1105.01,274151135,274151135,0.9991
1105.01,274151135,274151132,0.0009
1106.01,384513078,384513103,0.2202
1106.01,384513078,384513078,0.2098
1106.01,384513078,1309645817,0.1380
1106.01,384513078,384508549,0.0981
1106.01,384513078,384513080,0.0723
1106.01,384513078,384513069,0.0696
1106.01,384513078,1309645765,0.0692
1106.01,384513078,1309645764,0.0427
1106.01,384513078,384513051,0.0268
1106.01,384513078,384513067,0.0107
1106.01,384513078,384513070,0.0091
1106.01,384513078,384513075,0.0073
1106.01,384513078,384513060,0.0066
1106.01,384513078,384513079,0.0065
1106.01,384513078,384513081,0.0059
1106.01,384513078,384513085,0.0037
1106.01,384513078,384513087,0.0022
1106.01,384513078,384513095,0.0013
1107.01,394561119,394561119,1.0000
1114.01,409934330,409934330,1.0000
1115.01,379286801,379286801,1.0000
1116.01,304100538,304100538,0.9750
1116.01,304100538,304100534,0.0162
1116.01,304100538,304100540,0.0036
1116.01,304100538,304100535,0.0027
1116.01,304100538,304103796,0.0023
1116.01,304100538,304100533,0.0002
1117.01,295541511,295541511,0.8629
1117.01,295541511,1688975811,0.0953
1117.01,295541511,1688975814,0.0298
1117.01,295541511,295541525,0.0047
1117.01,295541511,295541505,0.0029
1117.01,295541511,295541524,0.0021
1117.01,295541511,295541498,0.0012
1117.01,295541511,295541519,0.0007
1117.01,295541511,295541513,0.0004
1119.01,261369656,261369656,1.0000
1123.01,469782185,469782185,1.0000
1124.01,128790976,128790976,1.0000
1125.01,80166433,80166433,0.9999
1125.01,80166433,80166432,0.0001
1131.01,198213332,198213332,0.7036
1131.01,198213332,198213328,0.2819
1131.01,198213332,198213334,0.0116
1131.01,198213332,198213317,0.0028
1135.01,154872375,154872375,1.0000
1139.01,202563254,202563254,1.0000
1149.01,117789567,117789567,1.0000
1153.01,154840461,154840461,1.0000
1154.01,459970307,459970307,0.9763
1154.01,459970307,459969660,0.0169
1154.01,459970307,459970305,0.0068
1162.01,13419950,1969293163,0.5845
1162.01,13419950,13419950,0.4154
1162.01,13419950,13419949,0.0001
1163.01,375542276,375542276,0.9277
1163.01,375542276,1847139062,0.0723
1169.01,302518439,302518439,0.6576
1169.01,302518439,802647158,0.3424
1173.01,232967440,232967440,1.0000
1174.01,154089169,154089169,1.0000
1176.01,230088370,230088370,1.0000
1179.01,148914726,148914726,1.0000
1180.01,158002130,158002130,0.9983
1180.01,158002130,158002133,0.0017
1184.01,233087860,233087860,1.0000
1186.01,289539327,289539327,1.0000
1187.01,372757221,372757221,0.9911
1187.01,372757221,372757222,0.0089
1189.01,112026224,1853691545,0.8767
1189.01,112026224,112026224,0.1218
1189.01,112026224,112026199,0.0013
1189.01,112026224,112026166,0.0001
1190.01,287196418,287196418,1.0000
1192.01,158276040,158276040,1.0000
1194.01,147950620,147950620,1.0000
1196.01,69068526,69068526,0.7826
1196.01,69068526,1920956835,0.2169
1196.01,69068526,69068295,0.0005
1197.01,92677094,92677094,0.8081
1197.01,92677094,1919698881,0.1919
1199.01,99869022,99869022,1.0000
1204.01,467666275,467666244,0.0667
1204.01,467666275,467666195,0.0534
1204.01,467666275,923409404,0.0524
1204.01,467666275,923409390,0.0513
1204.01,467666275,467666136,0.0468
1204.01,467666275,467666275,0.0463
1204.01,467666275,923409393,0.0453
1204.01,467666275,467665959,0.0422
1204.01,467666275,923408045,0.0410
1204.01,467666275,467666232,0.0387
1204.01,467666275,467666253,0.0348
1204.01,467666275,467666176,0.0343
1204.01,467666275,467666246,0.0306
1204.01,467666275,467666243,0.0282
1204.01,467666275,467666127,0.0269
1204.01,467666275,467666201,0.0265
1204.01,467666275,467666274,0.0251
1204.01,467666275,923408078,0.0248
1204.01,467666275,467666238,0.0248
1204.01,467666275,923408074,0.0246
1204.01,467666275,467666164,0.0228
1204.01,467666275,467666042,0.0186
1204.01,467666275,467666287,0.0179
1204.01,467666275,923409469,0.0164
1204.01,467666275,467666317,0.0146
1204.01,467666275,467666196,0.0108
1204.01,467666275,467666172,0.0107
1204.01,467666275,923408023,0.0104
1204.01,467666275,467666161,0.0086
1204.01,467666275,467666126,0.0085
1204.01,467666275,467666105,0.0080
1204.01,467666275,467666256,0.0079
1204.01,467666275,467666148,0.0078
1204.01,467666275,467666325,0.0072
1204.01,467666275,467666181,0.0069
1204.01,467666275,467666088,0.0068
1204.01,467666275,923409351,0.0063
1204.01,467666275,467666260,0.0049
1204.01,467666275,467666183,0.0039
1204.01,467666275,923227293,0.0036
1204.01,467666275,467666338,0.0032
1204.01,467666275,923409345,0.0031
1204.01,467666275,467666296,0.0026
1204.01,467666275,467666334,0.0019
1204.01,467666275,923227270,0.0018
1204.01,467666275,467666203,0.0018
1204.01,467666275,923408024,0.0016
1204.01,467666275,923409398,0.0015
1204.01,467666275,467666350,0.0014
1204.01,467666275,923226039,0.0014
1204.01,467666275,467666472,0.0014
1204.01,467666275,467666266,0.0013
1204.01,467666275,467666364,0.0012
1204.01,467666275,923226040,0.0012
1204.01,467666275,467666340,0.0010
1204.01,467666275,467666212,0.0008
1204.01,467666275,467666305,0.0008
1204.01,467666275,467666416,0.0007
1204.01,467666275,923227238,0.0005
1204.01,467666275,467666377,0.0005
1204.01,467666275,467666228,0.0005
1204.01,467666275,467666163,0.0005
1204.01,467666275,467666226,0.0004
1204.01,467666275,923227291,0.0003
1204.01,467666275,467666327,0.0003
1204.01,467666275,467666385,0.0001
1204.01,467666275,467666392,0.0001
1205.01,287776397,287776397,0.3670
1205.01,287776397,287776394,0.3225
1205.01,287776397,805070127,0.2055
1205.01,287776397,287776392,0.0834
1205.01,287776397,805070117,0.0101
1205.01,287776397,287776386,0.0062
1205.01,287776397,287776383,0.0044
1205.01,287776397,287776406,0.0007
1205.01,287776397,287776380,0.0002
1207.01,364393429,364393429,0.1736
1207.01,364393429,364393425,0.1698
1207.01,364393429,262616003,0.1111
1207.01,364393429,364393451,0.0954
1207.01,364393429,364393423,0.0655
1207.01,364393429,262616006,0.0622
1207.01,364393429,364393424,0.0622
1207.01,364393429,364393438,0.0581
1207.01,364393429,364393444,0.0415
1207.01,364393429,364393437,0.0406
1207.01,364393429,364393433,0.0293
1207.01,364393429,364393419,0.0277
1207.01,364393429,364393426,0.0254
1207.01,364393429,364393430,0.0193
1207.01,364393429,364393417,0.0183
1208.01,273985865,273985865,0.5975
1208.01,273985865,273985864,0.3448
1208.01,273985865,273985854,0.0326
1208.01,273985865,273985866,0.0251
1208.02,273985865,273985865,0.6162
1208.02,273985865,273985864,0.3838
1208.03,273985865,273985865,0.5803
1208.03,273985865,273985864,0.4191
1208.03,273985865,273985869,0.0006
1209.01,30037565,677724578,0.2379
1209.01,30037565,30037565,0.2167
1209.01,30037565,677724603,0.1404
1209.01,30037565,30192614,0.1376
1209.01,30037565,677724592,0.0629
1209.01,30037565,677724559,0.0340
1209.01,30037565,30037549,0.0308
1209.01,30037565,30037572,0.0278
1209.01,30037565,677724586,0.0226
1209.01,30037565,677724549,0.0129
1209.01,30037565,30037545,0.0128
1209.01,30037565,30037530,0.0097
1209.01,30037565,30037541,0.0096
1209.01,30037565,30037584,0.0072
1209.01,30037565,30037546,0.0066
1209.01,30037565,30037542,0.0066
1209.01,30037565,30037539,0.0058
1209.01,30037565,30037583,0.0058
1209.01,30037565,30037554,0.0057
1209.01,30037565,30037537,0.0032
1209.01,30037565,30037574,0.0021
1209.01,30037565,30037551,0.0007
1209.01,30037565,30037590,0.0003
1209.01,30037565,30037580,0.0002
1209.01,30037565,30037585,0.0001
1211.01,50312495,50312495,0.8808
1211.01,50312495,50312498,0.1192
1212.01,389924075,726273524,0.0402
1212.01,389924075,726273522,0.0382
1212.01,389924075,389924064,0.0362
1212.01,389924075,389924062,0.0362
1212.01,389924075,726273542,0.0359
1212.01,389924075,726273306,0.0342
1212.01,389924075,726273523,0.0338
1212.01,389924075,726273515,0.0335
1212.01,389924075,726273615,0.0329
1212.01,389924075,726273311,0.0313
1212.01,389924075,726273519,0.0308
1212.01,389924075,726273477,0.0292
1212.01,389924075,726273540,0.0288
1212.01,389924075,726273307,0.0281
1212.01,389924075,726273539,0.0280
1212.01,389924075,726273569,0.0267
1212.01,389924075,726273296,0.0262
1212.01,389924075,389924075,0.0254
1212.01,389924075,389924040,0.0227
1212.01,389924075,726273606,0.0219
1212.01,389924075,726273514,0.0212
1212.01,389924075,726273605,0.0211
1212.01,389924075,726273294,0.0209
1212.01,389924075,31267978,0.0205
1212.01,389924075,389924043,0.0199
1212.01,389924075,726273344,0.0189
1212.01,389924075,726273546,0.0180
1212.01,389924075,389924042,0.0175
1212.01,389924075,726273484,0.0175
1212.01,389924075,31268008,0.0172
1212.01,389924075,726273517,0.0156
1212.01,389924075,726273537,0.0147
1212.01,389924075,726273472,0.0131
1212.01,389924075,726273456,0.0128
1212.01,389924075,389924054,0.0127
1212.01,389924075,726273457,0.0119
1212.01,389924075,389924035,0.0115
1212.01,389924075,726273518,0.0115
1212.01,389924075,726273557,0.0114
1212.01,389924075,726273550,0.0102
1212.01,389924075,31268018,0.0084
1212.01,389924075,726273713,0.0074
1212.01,389924075,726273461,0.0056
1212.01,389924075,726273541,0.0053
1212.01,389924075,389924025,0.0049
1212.01,389924075,726273520,0.0044
1212.01,389924075,726273617,0.0038
1212.01,389924075,726273535,0.0034
1212.01,389924075,31267975,0.0028
1212.01,389924075,726273568,0.0024
1212.01,389924075,389924089,0.0020
1212.01,389924075,726273475,0.0020
1212.01,389924075,389924091,0.0014
1212.01,389924075,726273395,0.0014
1212.01,389924075,389924070,0.0014
1212.01,389924075,389924080,0.0014
1212.01,389924075,726273288,0.0010
1212.01,389924075,726273381,0.0008
1212.01,389924075,726273430,0.0005
1212.01,389924075,726273447,0.0003
1212.01,389924075,389924088,0.0002
1212.01,389924075,726273360,0.0002
1212.01,389924075,726273377,0.0001
1212.01,389924075,726273361,0.0001
1212.01,389924075,389924100,0.0001
1214.01,451606970,451606970,0.9314
1214.01,451606970,451606975,0.0670
1214.01,451606970,1815451049,0.0008
1214.01,451606970,451606962,0.0005
1214.01,451606970,451606966,0.0003
1215.01,453260209,842890254,0.3290
1215.01,453260209,453260209,0.3195
1215.01,453260209,453260206,0.1802
1215.01,453260209,842890251,0.0896
1215.01,453260209,453260227,0.0178
1215.01,453260209,453260207,0.0167
1215.01,453260209,453260205,0.0149
1215.01,453260209,842890261,0.0119
1215.01,453260209,453260211,0.0076
1215.01,453260209,842889987,0.0070
1215.01,453260209,453260197,0.0048
1215.01,453260209,453260221,0.0010
1215.01,453260209,453260220,0.0001
1216.01,141527965,141527969,0.4306
1216.01,141527965,141527965,0.2115
1216.01,141527965,724236847,0.1858
1216.01,141527965,724236845,0.0909
1216.01,141527965,724246027,0.0503
1216.01,141527965,141527972,0.0160
1216.01,141527965,141527973,0.0095
1216.01,141527965,724246019,0.0035
1216.01,141527965,724236842,0.0013
1216.01,141527965,141527961,0.0004
1216.01,141527965,724236833,0.0003
1217.01,248092710,248092710,0.9680
1217.01,248092710,248092702,0.0188
1217.01,248092710,248092716,0.0129
1217.01,248092710,248092714,0.0002
1218.01,294781547,679189514,0.1012
1218.01,294781547,294781547,0.1010
1218.01,294781547,679189482,0.0996
1218.01,294781547,679189504,0.0987
1218.01,294781547,679189493,0.0920
1218.01,294781547,679189494,0.0903
1218.01,294781547,679189513,0.0506
1218.01,294781547,679189487,0.0457
1218.01,294781547,679189515,0.0416
1218.01,294781547,294781555,0.0335
1218.01,294781547,679189489,0.0310
1218.01,294781547,679189531,0.0296
1218.01,294781547,679189538,0.0224
1218.01,294781547,679189483,0.0222
1218.01,294781547,679189490,0.0211
1218.01,294781547,294781529,0.0178
1218.01,294781547,679188744,0.0176
1218.01,294781547,294870059,0.0154
1218.01,294781547,294781527,0.0126
1218.01,294781547,679188742,0.0105
1218.01,294781547,679189159,0.0093
1218.01,294781547,294870103,0.0073
1218.01,294781547,294781557,0.0064
1218.01,294781547,294781562,0.0056
1218.01,294781547,294781554,0.0050
1218.01,294781547,679189132,0.0048
1218.01,294781547,679189193,0.0040
1218.01,294781547,294781553,0.0032
1219.01,294981566,683904357,0.2259
1219.01,294981566,683904358,0.2202
1219.01,294981566,294981566,0.2039
1219.01,294981566,683904251,0.1047
1219.01,294981566,294981561,0.0756
1219.01,294981566,683904352,0.0578
1219.01,294981566,294981556,0.0444
1219.01,294981566,683904248,0.0219
1219.01,294981566,683904265,0.0114
1219.01,294981566,294981558,0.0108
1219.01,294981566,683904244,0.0053
1219.01,294981566,683904264,0.0044
1219.01,294981566,294981563,0.0035
1219.01,294981566,683904254,0.0022
1219.01,294981566,683904243,0.0015
1219.01,294981566,683904247,0.0013
1219.01,294981566,683904255,0.0013
1219.01,294981566,294981549,0.0008
1219.01,294981566,683904136,0.0008
1219.01,294981566,294981560,0.0006
1219.01,294981566,294981552,0.0004
1219.01,294981566,683904238,0.0002
1219.01,294981566,683904162,0.0002
1219.01,294981566,683904239,0.0002
1219.01,294981566,683904351,0.0002
1219.01,294981566,683904256,0.0001
1220.01,319259194,319259194,0.4226
1220.01,319259194,319259195,0.3760
1220.01,319259194,319259193,0.2014
1221.01,349095149,349095149,0.9972
1221.01,349095149,349095148,0.0028
1222.01,374997123,374997123,0.4858
1222.01,374997123,374997087,0.2338
1222.01,374997123,737157000,0.1140
1222.01,374997123,374997110,0.0707
1222.01,374997123,374997121,0.0446
1222.01,374997123,374997127,0.0288
1222.01,374997123,374997125,0.0224
1223.01,382437043,382437045,0.2520
1223.01,382437043,382437042,0.1308
1223.01,382437043,765511532,0.0961
1223.01,382437043,382437043,0.0838
1223.01,382437043,382437040,0.0738
1223.01,382437043,765511534,0.0732
1223.01,382437043,382437051,0.0693
1223.01,382437043,382437030,0.0581
1223.01,382437043,765511533,0.0575
1223.01,382437043,382437062,0.0332
1223.01,382437043,382437069,0.0296
1223.01,382437043,382437044,0.0295
1223.01,382437043,765511531,0.0131
1224.01,299798795,299798795,1.0000
1225.01,150428703,150428703,0.5814
1225.01,150428703,150428704,0.1143
1225.01,150428703,150428719,0.0983
1225.01,150428703,736963665,0.0647
1225.01,150428703,150428717,0.0640
1225.01,150428703,150428707,0.0481
1225.01,150428703,736963644,0.0145
1225.01,150428703,736963662,0.0072
1225.01,150428703,150428708,0.0044
1225.01,150428703,150428709,0.0016
1225.01,150428703,736963664,0.0014
1225.02,150428703,150428703,0.5680
1225.02,150428703,150428719,0.1954
1225.02,150428703,150428707,0.1163
1225.02,150428703,150428704,0.0853
1225.02,150428703,736963665,0.0201
1225.02,150428703,736963662,0.0060
1225.02,150428703,736963664,0.0059
1225.02,150428703,150428709,0.0025
1225.02,150428703,736963644,0.0005
1226.01,177115354,177115354,0.6215
1226.01,177115354,177115331,0.1706
1226.01,177115354,177115346,0.1063
1226.01,177115354,177115338,0.0491
1226.01,177115354,177115335,0.0424
1226.01,177115354,177115350,0.0072
1226.01,177115354,177115363,0.0015
1226.01,177115354,177115348,0.0014
1229.01,140760434,140760434,1.0000
1232.01,364395234,364395234,1.0000
1234.01,90504905,1857757017,0.4870
1234.01,90504905,90504912,0.3789
1234.01,90504905,1857757015,0.0725
1234.01,90504905,90504905,0.0301
1234.01,90504905,1857757005,0.0275
1234.01,90504905,90504865,0.0035
1234.01,90504905,90504933,0.0002
1234.01,90504905,1857757034,0.0001
1238.01,153951307,153951307,1.0000
1238.02,153951307,153951307,0.5182
1238.02,153951307,1001513092,0.4818
1241.01,159107668,159107668,0.9492
1241.01,159107668,159107673,0.0381
1241.01,159107668,159107667,0.0096
1241.01,159107668,159107669,0.0015
1241.01,159107668,159107650,0.0009
1241.01,159107668,159107680,0.0007
1242.01,198212955,198212955,0.5415
1242.01,198212955,198212956,0.4221
1242.01,198212955,198212961,0.0360
1242.01,198212955,1201196959,0.0003
1243.01,219698776,219698776,0.9711
1243.01,219698776,219698777,0.0278
1243.01,219698776,219698778,0.0011
1244.01,219850915,219850915,0.9773
1244.01,219850915,219850910,0.0227
1245.01,229781583,229781583,1.0000
1247.01,232540264,232540264,0.6805
1247.01,232540264,232540265,0.3195
1248.01,232612416,232612416,1.0000
1249.01,232976128,232976128,1.0000
1251.01,233120979,233120979,1.0000
1252.01,233211762,233211762,1.0000
1254.01,236714379,236714379,0.5231
1254.01,236714379,1102450081,0.4769
1258.01,288132261,288132261,0.9164
1258.01,288132261,288132262,0.0836
1260.01,355867695,355867695,1.0000
1260.02,355867695,355867695,0.9968
1260.02,355867695,841176092,0.0032
1260.03,355867695,355867695,1.0000
1261.01,356311210,356311210,0.4878
1261.01,356311210,1400701473,0.4560
1261.01,356311210,356311222,0.0428
1261.01,356311210,356311208,0.0134
1262.01,365938305,365938305,1.0000
1263.01,406672232,406672232,0.2190
1263.01,406672232,1943945558,0.1620
1263.01,406672232,1943945532,0.1402
1263.01,406672232,1943945554,0.0961
1263.01,406672232,406672227,0.0911
1263.01,406672232,1943945562,0.0661
1263.01,406672232,406672253,0.0499
1263.01,406672232,1943945553,0.0434
1263.01,406672232,406672258,0.0222
1263.01,406672232,406672213,0.0186
1263.01,406672232,406672251,0.0161
1263.01,406672232,406672257,0.0117
1263.01,406672232,406672260,0.0099
1263.01,406672232,406672244,0.0095
1263.01,406672232,406672252,0.0094
1263.01,406672232,406672226,0.0088
1263.01,406672232,406672172,0.0082
1263.01,406672232,406672185,0.0044
1263.01,406672232,406710754,0.0040
1263.01,406672232,406672262,0.0030
1263.01,406672232,406672235,0.0018
1263.01,406672232,1943932656,0.0014
1263.01,406672232,406672190,0.0011
1263.01,406672232,406710774,0.0007
1263.01,406672232,406710781,0.0005
1263.01,406672232,406672217,0.0004
1263.01,406672232,406710824,0.0001
1263.01,406672232,406710800,0.0001
1264.01,416195870,416195870,0.8058
1264.01,416195870,1717557418,0.1942
1269.01,198241702,198241702,0.9963
1269.01,198241702,198241705,0.0032
1269.01,198241702,198241706,0.0005
1269.02,198241702,198241702,0.8738
1269.02,198241702,198241705,0.0674
1269.02,198241702,198241706,0.0396
1269.02,198241702,1201263108,0.0185
1269.02,198241702,198241709,0.0003
1269.02,198241702,1201263111,0.0002
1269.02,198241702,198241700,0.0002
1272.01,417948359,417948359,0.9843
1272.01,417948359,417948360,0.0157
1273.01,445859771,445859771,1.0000
1274.01,459969957,459969957,1.0000
1275.01,13499636,2001956953,0.2235
1275.01,13499636,13499569,0.2072
1275.01,13499636,13499612,0.1682
1275.01,13499636,13499598,0.1072
1275.01,13499636,2001957323,0.0880
1275.01,13499636,13499636,0.0723
1275.01,13499636,2001957320,0.0392
1275.01,13499636,2001957321,0.0340
1275.01,13499636,2001957319,0.0321
1275.01,13499636,13499638,0.0070
1275.01,13499636,2001957338,0.0065
1275.01,13499636,13499656,0.0059
1275.01,13499636,13499645,0.0059
1275.01,13499636,13499652,0.0032
1277.01,153949511,153949511,1.0000
1277.02,153949511,153949511,1.0000
1279.01,224297258,224297258,0.9945
1279.01,224297258,224297254,0.0055
1280.01,230017324,230017324,0.3501
1280.01,230017324,1884100866,0.3265
1280.01,230017324,230017325,0.3229
1280.01,230017324,230017334,0.0004
1281.01,232971294,232971294,0.9999
1281.01,232971294,232971297,0.0001
1286.01,277507814,277507814,0.8209
1286.01,277507814,277507817,0.1786
1286.01,277507814,277507799,0.0004
1287.01,352764091,352764091,0.4075
1287.01,352764091,352764092,0.2503
1287.01,352764091,467268109,0.2023
1287.01,352764091,352764084,0.0673
1287.01,352764091,352764088,0.0338
1287.01,352764091,467268103,0.0164
1287.01,352764091,352764076,0.0085
1287.01,352764091,352764085,0.0076
1287.01,352764091,1980910902,0.0062
1288.01,365733349,365733349,1.0000
1291.01,198186769,198186769,1.0000
1293.01,202504234,202504234,0.4812
1293.01,202504234,1102436555,0.4437
1293.01,202504234,202504233,0.0750
1294.01,219015370,219015370,1.0000
1295.01,219852584,219852584,1.0000
1301.01,356867115,356867115,1.0000
1302.01,441797803,441797803,1.0000
1307.01,236815160,236815160,0.9999
1307.01,236815160,1717869359,0.0001
1311.01,378159598,378159598,1.0000
1312.01,405904232,405904232,1.0000
1322.01,240450679,240450679,1.0000
1324.01,266688542,266688547,0.8988
1324.01,266688542,266688591,0.0837
1324.01,266688542,266688541,0.0137
1324.01,266688542,266688542,0.0031
1324.01,266688542,2008696066,0.0007
1327.01,312083267,312083267,0.8023
1327.01,312083267,312083269,0.1946
1327.01,312083267,312083291,0.0030
1328.01,330332501,330332624,0.0769
1328.01,330332501,1974035095,0.0752
1328.01,330332501,330332599,0.0684
1328.01,330332501,330332568,0.0618
1328.01,330332501,330332551,0.0595
1328.01,330332501,330332665,0.0588
1328.01,330332501,330332594,0.0568
1328.01,330332501,1974035045,0.0558
1328.01,330332501,330332567,0.0445
1328.01,330332501,330332593,0.0435
1328.01,330332501,330332667,0.0400
1328.01,330332501,330332534,0.0357
1328.01,330332501,1974035031,0.0348
1328.01,330332501,1974035046,0.0304
1328.01,330332501,330332566,0.0303
1328.01,330332501,330332554,0.0303
1328.01,330332501,330332581,0.0270
1328.01,330332501,330332537,0.0178
1328.01,330332501,330332530,0.0149
1328.01,330332501,330332611,0.0144
1328.01,330332501,330332501,0.0139
1328.01,330332501,329957952,0.0136
1328.01,330332501,329957911,0.0129
1328.01,330332501,330332562,0.0126
1328.01,330332501,1974031684,0.0118
1328.01,330332501,1974031713,0.0109
1328.01,330332501,330332525,0.0062
1328.01,330332501,330332506,0.0058
1328.01,330332501,330332516,0.0048
1328.01,330332501,330332499,0.0047
1328.01,330332501,330332533,0.0038
1328.01,330332501,330332491,0.0037
1328.01,330332501,330332504,0.0028
1328.01,330332501,329958045,0.0021
1328.01,330332501,330332376,0.0020
1328.01,330332501,330332492,0.0019
1328.01,330332501,330332373,0.0017
1328.01,330332501,330332291,0.0011
1328.01,330332501,330332431,0.0007
1328.01,330332501,330332496,0.0007
1328.01,330332501,330332424,0.0006
1328.01,330332501,330332416,0.0005
1328.01,330332501,1974031544,0.0005
1328.01,330332501,330332412,0.0005
1328.01,330332501,330332434,0.0004
1328.01,330332501,1974031665,0.0003
1328.01,330332501,330332453,0.0003
1328.01,330332501,330332471,0.0003
1328.01,330332501,330332427,0.0003
1328.01,330332501,1974031718,0.0003
1328.01,330332501,330332437,0.0003
1328.01,330332501,330332442,0.0002
1328.01,330332501,330332480,0.0002
1328.01,330332501,330332472,0.0002
1328.01,330332501,330332387,0.0002
1328.01,330332501,330332375,0.0002
1328.01,330332501,330332467,0.0001
1330.01,357457104,1973994316,0.7255
1330.01,357457104,357457104,0.1970
1330.01,357457104,357457133,0.0503
1330.01,357457104,357457132,0.0269
1330.01,357457104,1973994363,0.0003
1345.01,160487753,160487753,0.8934
1345.01,160487753,160487754,0.0609
1345.01,160487753,1102627404,0.0356
1345.01,160487753,160487752,0.0101
1346.01,219852882,219852882,0.9824
1346.01,219852882,219852884,0.0175
1346.01,219852882,219852868,0.0001
1346.02,219852882,219852882,0.7864
1346.02,219852882,219852889,0.1432
1346.02,219852882,219852868,0.0508
1346.02,219852882,219852884,0.0192
1346.02,219852882,219852881,0.0002
1346.02,219852882,219852886,0.0001
1346.02,219852882,219852885,0.0001
1347.01,229747848,229747848,0.8708
1347.01,229747848,229747851,0.0491
1347.01,229747848,1718228436,0.0380
1347.01,229747848,229747837,0.0149
1347.01,229747848,229747857,0.0111
1347.01,229747848,1718228434,0.0072
1347.01,229747848,229747853,0.0041
1347.01,229747848,229747854,0.0036
1347.01,229747848,229746483,0.0013
1347.02,229747848,229747848,0.5924
1347.02,229747848,1718228432,0.1511
1347.02,229747848,229747837,0.0918
1347.02,229747848,1718228436,0.0525
1347.02,229747848,229747851,0.0497
1347.02,229747848,229747857,0.0203
1347.02,229747848,1718228435,0.0184
1347.02,229747848,229747854,0.0074
1347.02,229747848,1718228434,0.0067
1347.02,229747848,229747853,0.0065
1347.02,229747848,229746483,0.0032
1349.01,272635712,272635712,0.4560
1349.01,272635712,272635710,0.1802
1349.01,272635712,272635709,0.1794
1349.01,272635712,272635713,0.1496
1349.01,272635712,272635707,0.0348
1350.01,233953967,233953967,0.9996
1350.01,233953967,233953961,0.0004
1351.01,1718201850,1718201850,0.7268
1351.01,1718201850,258777137,0.2732
1353.01,279177746,279177824,0.1388
1353.01,279177746,279177808,0.1387
1353.01,279177746,279177799,0.1349
1353.01,279177746,1974178523,0.1335
1353.01,279177746,279177792,0.1248
1353.01,279177746,279177800,0.1168
1353.01,279177746,279177762,0.0840
1353.01,279177746,279177750,0.0404
1353.01,279177746,279177746,0.0364
1353.01,279177746,279177763,0.0161
1353.01,279177746,279177747,0.0107
1353.01,279177746,279177783,0.0078
1353.01,279177746,1974178509,0.0076
1353.01,279177746,279177810,0.0051
1353.01,279177746,279177724,0.0018
1353.01,279177746,1974178489,0.0011
1353.01,279177746,279177718,0.0009
1353.01,279177746,279177774,0.0003
1355.01,372264750,372264750,1.0000
1361.01,277447970,277447970,1.0000
1364.01,26880783,26880783,0.5281
1364.01,26880783,1883302922,0.4704
1364.01,26880783,26880770,0.0015
1366.01,120602501,120602501,1.0000
1369.01,155005217,155005217,1.0000
1371.01,162130054,162130054,1.0000
1376.01,190743990,190743999,0.2096
1376.01,190743990,190744005,0.1599
1376.01,190743990,190744016,0.1501
1376.01,190743990,2009432305,0.1369
1376.01,190743990,190744044,0.1263
1376.01,190743990,190744000,0.1138
1376.01,190743990,190743990,0.0352
1376.01,190743990,190743989,0.0329
1376.01,190743990,2009432298,0.0089
1376.01,190743990,190743978,0.0049
1376.01,190743990,190743969,0.0045
1376.01,190743990,190743979,0.0043
1376.01,190743990,190743971,0.0040
1376.01,190743990,190743946,0.0022
1376.01,190743990,190743992,0.0021
1376.01,190743990,190743952,0.0018
1376.01,190743990,190743993,0.0010
1376.01,190743990,190744018,0.0008
1376.01,190743990,190743926,0.0005
1378.01,249812036,249812036,0.9613
1378.01,249812036,249812037,0.0386
1378.01,249812036,249812021,0.0001
1379.01,252490659,252490659,1.0000
1381.01,275722992,275722992,0.5797
1381.01,275722992,1962558974,0.3652
1381.01,275722992,275722983,0.0535
1381.01,275722992,275723008,0.0016
1386.01,343019899,343019899,0.9945
1386.01,343019899,343019921,0.0033
1386.01,343019899,343019958,0.0022
1394.01,431156009,431156015,0.6969
1394.01,431156009,431156014,0.3023
1394.01,431156009,431155982,0.0009
1394.01,431156009,431156009,0.0000
1398.01,66445643,66445643,0.9216
1398.01,66445643,66445616,0.0634
1398.01,66445643,66445606,0.0141
1398.01,66445643,66445637,0.0006
1398.01,66445643,66445642,0.0001
1398.01,66445643,66445628,0.0001
1399.01,66783360,66783350,0.7333
1399.01,66783360,66783329,0.2662
1399.01,66783360,66783360,0.0005
1404.01,352239069,352239069,0.5088
1404.01,352239069,1884012501,0.4869
1404.01,352239069,352239063,0.0027
1404.01,352239069,352239071,0.0017
1404.02,352239069,352239069,0.9998
1404.02,352239069,352239071,0.0001
1408.01,364186197,364186197,1.0000
1409.01,115771549,115771549,1.0000
1410.01,199444169,199444169,1.0000
1412.01,116483734,116483734,1.0000
1414.01,125442121,125442121,1.0000
1415.01,148782377,148782377,1.0000
1416.01,158025009,158025009,0.9909
1416.01,158025009,158025007,0.0091
1420.01,321857016,321857016,1.0000
1421.01,329277372,329277372,1.0000
1424.01,418959198,418959198,0.6378
1424.01,418959198,418959201,0.3622
1425.01,350132371,350132371,1.0000
1430.01,293954617,293954617,0.9183
1430.01,293954617,293954642,0.0417
1430.01,293954617,293954624,0.0206
1430.01,293954617,293954649,0.0187
1430.01,293954617,293954612,0.0007
1432.01,256783784,256783784,0.8792
1432.01,256783784,256783780,0.0907
1432.01,256783784,256966900,0.0109
1432.01,256783784,256966904,0.0096
1432.01,256783784,256966896,0.0069
1432.01,256783784,256966937,0.0019
1432.01,256783784,256966931,0.0007
1433.01,13684720,13684720,1.0000
1434.01,138588540,138588540,0.9804
1434.01,138588540,138588549,0.0196
1435.01,153976959,153976959,0.3898
1435.01,153976959,153976966,0.3006
1435.01,153976959,153976961,0.2895
1435.01,153976959,153976963,0.0201
1436.01,154383539,154383539,0.9988
1436.01,154383539,1001284291,0.0012
1437.01,198356533,198356533,0.8544
1437.01,198356533,198356535,0.1393
1437.01,198356533,198356543,0.0063
1438.01,229650439,229650439,0.9703
1438.01,229650439,229650437,0.0165
1438.01,229650439,229650446,0.0105
1438.01,229650439,229650444,0.0013
1438.01,229650439,229650448,0.0007
1438.01,229650439,229650426,0.0006
1438.02,229650439,229650439,0.9754
1438.02,229650439,229650446,0.0185
1438.02,229650439,229650437,0.0045
1438.02,229650439,229650448,0.0014
1438.02,229650439,229650444,0.0002
1439.01,232982558,232982558,0.6983
1439.01,232982558,232982557,0.3015
1439.01,232982558,232982555,0.0002
1440.01,233617847,233617847,0.5035
1440.01,233617847,1718040492,0.4963
1440.01,233617847,233617856,0.0001
1440.02,233617847,233617847,0.4612
1440.02,233617847,1718040492,0.4510
1440.02,233617847,233617842,0.0332
1440.02,233617847,1718040490,0.0210
1440.02,233617847,233617845,0.0209
1440.02,233617847,233617856,0.0080
1440.02,233617847,233617862,0.0028
1440.02,233617847,233616503,0.0012
1440.02,233617847,233616491,0.0005
1440.02,233617847,1718040491,0.0001
1441.01,233951353,233951353,0.4594
1441.01,233951353,233951350,0.3347
1441.01,233951353,233951362,0.1273
1441.01,233951353,233951365,0.0439
1441.01,233951353,233951367,0.0180
1441.01,233951353,233951371,0.0106
1441.01,233951353,233951348,0.0061
1443.01,237232044,237232044,0.9989
1443.01,237232044,237232039,0.0007
1443.01,237232044,237232041,0.0003
1443.01,237232044,237233519,0.0001
1445.01,259172391,259172391,0.9102
1445.01,259172391,259172395,0.0550
1445.01,259172391,259172389,0.0294
1445.01,259172391,259172392,0.0052
1445.01,259172391,259172390,0.0003
1445.02,259172391,259172391,0.6144
1445.02,259172391,259172395,0.1917
1445.02,259172391,259172389,0.1569
1445.02,259172391,259172390,0.0212
1445.02,259172391,259172392,0.0158
1446.01,294471966,294471966,0.1596
1446.01,294471966,1973097613,0.1192
1446.01,294471966,1973097607,0.0993
1446.01,294471966,294383400,0.0612
1446.01,294471966,294472003,0.0610
1446.01,294471966,294471929,0.0523
1446.01,294471966,294472006,0.0495
1446.01,294471966,1973097618,0.0492
1446.01,294471966,294471946,0.0476
1446.01,294471966,294471938,0.0471
1446.01,294471966,294471990,0.0449
1446.01,294471966,1973097606,0.0369
1446.01,294471966,294472026,0.0359
1446.01,294471966,294472011,0.0357
1446.01,294471966,294471984,0.0262
1446.01,294471966,294471933,0.0194
1446.01,294471966,294471987,0.0193
1446.01,294471966,294471956,0.0136
1446.01,294471966,294471937,0.0087
1446.01,294471966,294471974,0.0072
1446.01,294471966,294471963,0.0062
1447.01,298073824,298073824,0.5697
1447.01,298073824,298073826,0.4302
1448.01,343628284,343628284,0.9688
1448.01,343628284,343628218,0.0187
1448.01,343628284,343628236,0.0080
1448.01,343628284,343628362,0.0035
1448.01,343628284,343628250,0.0009
1449.01,356158613,356158613,0.2561
1449.01,356158613,1970114754,0.2065
1449.01,356158613,1970114757,0.1702
1449.01,356158613,356158609,0.1007
1449.01,356158613,356158630,0.0607
1449.01,356158613,1970114751,0.0550
1449.01,356158613,1970114752,0.0518
1449.01,356158613,356158699,0.0356
1449.01,356158613,356158541,0.0187
1449.01,356158613,356158566,0.0124
1449.01,356158613,356158658,0.0097
1449.01,356158613,356158670,0.0055
1449.01,356158613,356158653,0.0050
1449.01,356158613,356158554,0.0048
1449.01,356158613,356158571,0.0045
1449.01,356158613,356158647,0.0017
1449.01,356158613,356158596,0.0005
1449.01,356158613,356158595,0.0005
1449.01,356158613,356158573,0.0001
1449.02,356158613,1970114752,0.1216
1449.02,356158613,1970114770,0.0999
1449.02,356158613,356158511,0.0960
1449.02,356158613,356158613,0.0951
1449.02,356158613,1970114754,0.0897
1449.02,356158613,356158555,0.0636
1449.02,356158613,1970114749,0.0626
1449.02,356158613,356158541,0.0497
1449.02,356158613,356158571,0.0455
1449.02,356158613,1970114743,0.0433
1449.02,356158613,356158595,0.0361
1449.02,356158613,356158573,0.0344
1449.02,356158613,356158594,0.0303
1449.02,356158613,356158608,0.0266
1449.02,356158613,1970114757,0.0144
1449.02,356158613,356158609,0.0106
1449.02,356158613,356158647,0.0102
1449.02,356158613,1970114756,0.0097
1449.02,356158613,356158630,0.0082
1449.02,356158613,1970114750,0.0077
1449.02,356158613,356158719,0.0075
1449.02,356158613,1970114751,0.0065
1449.02,356158613,356158566,0.0062
1449.02,356158613,356158656,0.0036
1449.02,356158613,356158658,0.0032
1449.02,356158613,1970114769,0.0029
1449.02,356158613,356158670,0.0025
1449.02,356158613,356158653,0.0025
1449.02,356158613,356158660,0.0023
1449.02,356158613,356158679,0.0020
1449.02,356158613,356158676,0.0017
1449.02,356158613,356158554,0.0014
1449.02,356158613,1970114783,0.0006
1449.02,356158613,356158699,0.0004
1449.02,356158613,356158689,0.0004
1449.02,356158613,356158657,0.0004
1449.02,356158613,356158596,0.0002
1449.02,356158613,356158646,0.0001
1449.02,356158613,1970114744,0.0001
1450.01,377293776,377293776,0.3881
1450.01,377293776,1717871768,0.3675
1450.01,377293776,377307381,0.1036
1450.01,377293776,377293778,0.0922
1450.01,377293776,377293772,0.0403
1450.01,377293776,377293782,0.0068
1450.01,377293776,377293781,0.0010
1450.01,377293776,377293761,0.0004
1451.01,417931607,417931607,1.0000
1453.01,198390247,198390247,0.5001
1453.01,198390247,1271120865,0.4998
1453.02,198390247,1271120865,0.4796
1453.02,198390247,198390247,0.4565
1453.02,198390247,198390243,0.0339
1453.02,198390247,198390248,0.0238
1453.02,198390247,198390254,0.0062
1454.01,294179385,294179385,1.0000
1455.01,387259626,387259626,1.0000
1457.01,176860064,176860064,1.0000
1459.01,16920150,16920150,0.9981
1459.01,16920150,16920149,0.0019
1460.01,17005768,17005768,1.0000
1461.01,44631965,44631965,1.0000
1464.01,229944666,229944666,0.3874
1464.01,229944666,1717987111,0.3614
1464.01,229944666,229944669,0.1146
1464.01,229944666,229949098,0.0418
1464.01,229944666,229949109,0.0321
1464.01,229944666,229944659,0.0312
1464.01,229944666,229944670,0.0282
1464.01,229944666,229949106,0.0032
1466.01,237086564,237086564,0.9947
1466.01,237086564,237086555,0.0016
1466.01,237086564,237086556,0.0010
1466.01,237086564,237086554,0.0008
1466.01,237086564,237086568,0.0008
1466.01,237086564,237086566,0.0007
1466.01,237086564,237086553,0.0004
1467.01,240968774,240968774,0.5759
1467.01,240968774,240968773,0.1674
1467.01,240968774,240968760,0.1534
1467.01,240968774,240968762,0.0521
1467.01,240968774,240968785,0.0368
1467.01,240968774,240968823,0.0069
1467.01,240968774,240968775,0.0044
1467.01,240968774,240968782,0.0020
1467.01,240968774,240968779,0.0012
1468.01,243185500,243185500,0.9997
1468.01,243185500,243185499,0.0003
1468.02,243185500,243185500,0.9996
1468.02,243185500,243185499,0.0004
1470.01,284441182,284441182,0.8969
1470.01,284441182,284441201,0.0532
1470.01,284441182,284441181,0.0356
1470.01,284441182,284441213,0.0103
1470.01,284441182,284441190,0.0017
1470.01,284441182,284441192,0.0009
1470.01,284441182,284441195,0.0004
1470.01,284441182,284441240,0.0002
1470.01,284441182,284441225,0.0002
1470.01,284441182,284441176,0.0002
1470.01,284441182,284441223,0.0002
1471.01,306263608,306263608,1.0000
1471.02,306263608,306263608,1.0000
1472.01,306955329,306955329,1.0000
1473.01,352413427,600433892,0.5282
1473.01,352413427,352413427,0.4586
1473.01,352413427,352381957,0.0132
1482.01,252616865,252616865,1.0000
1489.01,219751469,219751469,0.5517
1489.01,219751469,1400899013,0.4482
1489.01,219751469,219751476,0.0001
1490.01,283474780,283474780,0.8743
1490.01,283474780,283474790,0.1221
1490.01,283474780,283474770,0.0021
1490.01,283474780,283474769,0.0015
1491.01,53875855,53875855,1.0000
1505.01,331034236,331034227,0.1187
1505.01,331034236,331034248,0.1078
1505.01,331034236,331034255,0.1058
1505.01,331034236,331034257,0.0860
1505.01,331034236,331034261,0.0819
1505.01,331034236,331034236,0.0788
1505.01,331034236,331034280,0.0518
1505.01,331034236,331034287,0.0410
1505.01,331034236,331034209,0.0347
1505.01,331034236,331034275,0.0305
1505.01,331034236,331034317,0.0295
1505.01,331034236,2018665385,0.0272
1505.01,331034236,331034271,0.0267
1505.01,331034236,331034242,0.0264
1505.01,331034236,388321750,0.0255
1505.01,331034236,331034305,0.0203
1505.01,331034236,331034274,0.0188
1505.01,331034236,331034258,0.0183
1505.01,331034236,331034244,0.0180
1505.01,331034236,331034252,0.0176
1505.01,331034236,331034200,0.0092
1505.01,331034236,331034238,0.0086
1505.01,331034236,331034267,0.0079
1505.01,331034236,331034264,0.0057
1505.01,331034236,331034222,0.0032
1506.01,64836837,64836837,0.4873
1506.01,64836837,64836813,0.2900
1506.01,64836837,64836772,0.2058
1506.01,64836837,64836787,0.0066
1506.01,64836837,64836842,0.0053
1506.01,64836837,64836857,0.0033
1506.01,64836837,2014719604,0.0004
1506.01,64836837,64836849,0.0004
1506.01,64836837,64836846,0.0004
1506.01,64836837,64836864,0.0002
1506.01,64836837,64836841,0.0001
1508.01,415741431,2016493408,0.0951
1508.01,415741431,415746462,0.0849
1508.01,415741431,2016493409,0.0829
1508.01,415741431,2016493431,0.0799
1508.01,415741431,2016493433,0.0783
1508.01,415741431,415741434,0.0781
1508.01,415741431,415741431,0.0732
1508.01,415741431,415742651,0.0687
1508.01,415741431,415741432,0.0614
1508.01,415741431,415752678,0.0446
1508.01,415741431,415758625,0.0440
1508.01,415741431,415754523,0.0247
1508.01,415741431,415751754,0.0245
1508.01,415741431,415754037,0.0223
1508.01,415741431,415753079,0.0218
1508.01,415741431,415750317,0.0208
1508.01,415741431,2016493367,0.0171
1508.01,415741431,2016493405,0.0165
1508.01,415741431,2016493404,0.0161
1508.01,415741431,415753074,0.0122
1508.01,415741431,2016493387,0.0089
1508.01,415741431,415759178,0.0072
1508.01,415741431,415752665,0.0045
1508.01,415741431,415741429,0.0038
1508.01,415741431,415743240,0.0022
1508.01,415741431,415741433,0.0020
1508.01,415741431,415753072,0.0012
1508.01,415741431,415756742,0.0011
1508.01,415741431,2016493365,0.0008
1508.01,415741431,415753075,0.0005
1508.01,415741431,415753073,0.0004
1508.01,415741431,65033652,0.0003
1520.01,269238073,269238088,0.9821
1520.01,269238073,269238099,0.0078
1520.01,269238073,269238073,0.0051
1520.01,269238073,269238087,0.0027
1520.01,269238073,269238097,0.0010
1520.01,269238073,269238104,0.0009
1520.01,269238073,269238077,0.0002
1520.01,269238073,269238111,0.0001
1521.01,366074069,366074071,1.0000
1521.01,366074069,366074069,0.0000
1527.01,202375913,202375913,1.0000
1532.01,327579226,327579226,1.0000
1533.01,345143460,345143460,0.4682
1533.01,345143460,345143496,0.2279
1533.01,345143460,345143473,0.0896
1533.01,345143460,345143477,0.0875
1533.01,345143460,345143474,0.0868
1533.01,345143460,345143502,0.0216
1533.01,345143460,345143470,0.0120
1533.01,345143460,345143483,0.0035
1533.01,345143460,345041966,0.0014
1533.01,345143460,345143446,0.0011
1533.01,345143460,345143451,0.0002
1536.01,445137888,445137871,0.3458
1536.01,445137888,445137875,0.3386
1536.01,445137888,445137854,0.1214
1536.01,445137888,445137879,0.0714
1536.01,445137888,445137892,0.0384
1536.01,445137888,445186182,0.0290
1536.01,445137888,445137895,0.0160
1536.01,445137888,445186170,0.0128
1536.01,445137888,445137888,0.0099
1536.01,445137888,445137862,0.0081
1536.01,445137888,445186166,0.0054
1536.01,445137888,445137897,0.0014
1536.01,445137888,445137855,0.0010
1536.01,445137888,445137874,0.0006
1537.01,173612049,2042029030,0.3337
1537.01,173612049,173612049,0.3256
1537.01,173612049,173612070,0.3055
1537.01,173612049,173612057,0.0336
1537.01,173612049,173612053,0.0009
1537.01,173612049,173612064,0.0008
1538.01,177244357,177244345,0.0596
1538.01,177244357,177244343,0.0592
1538.01,177244357,177244344,0.0591
1538.01,177244357,2042184506,0.0565
1538.01,177244357,177244323,0.0541
1538.01,177244357,2042184507,0.0514
1538.01,177244357,177244338,0.0499
1538.01,177244357,177244327,0.0491
1538.01,177244357,177244366,0.0456
1538.01,177244357,2042184517,0.0432
1538.01,177244357,177244337,0.0403
1538.01,177244357,177244357,0.0403
1538.01,177244357,177244347,0.0403
1538.01,177244357,177244377,0.0390
1538.01,177244357,177244351,0.0380
1538.01,177244357,177244355,0.0367
1538.01,177244357,2042184515,0.0360
1538.01,177244357,177244358,0.0358
1538.01,177244357,2042184512,0.0358
1538.01,177244357,177244359,0.0354
1538.01,177244357,177244361,0.0325
1538.01,177244357,177244364,0.0313
1538.01,177244357,177244372,0.0310
1546.01,194203348,601035588,0.6764
1546.01,194203348,194203354,0.0838
1546.01,194203348,194203348,0.0792
1546.01,194203348,194203366,0.0644
1546.01,194203348,194209820,0.0586
1546.01,194203348,194209813,0.0367
1546.01,194203348,601035587,0.0010
1548.01,440100539,440100544,0.0934
1548.01,440100539,440100539,0.0906
1548.01,440100539,440100536,0.0906
1548.01,440100539,440100548,0.0903
1548.01,440100539,440100533,0.0888
1548.01,440100539,601006516,0.0874
1548.01,440100539,440100534,0.0864
1548.01,440100539,440100549,0.0847
1548.01,440100539,440100546,0.0731
1548.01,440100539,440100553,0.0720
1548.01,440100539,601006511,0.0719
1548.01,440100539,440100526,0.0710
1551.01,288348498,288348498,0.9718
1551.01,288348498,288348497,0.0279
1551.01,288348498,288348494,0.0002
1551.01,288348498,288348489,0.0001
1552.01,326919774,326919759,0.2304
1552.01,326919774,326919774,0.1708
1552.01,326919774,326919767,0.1463
1552.01,326919774,326919778,0.1353
1552.01,326919774,326919769,0.1129
1552.01,326919774,326919777,0.1030
1552.01,326919774,326919779,0.1013
1553.01,327341626,327341626,1.0000
1559.01,241040309,241040272,0.3861
1559.01,241040309,241040309,0.3469
1559.01,241040309,241040329,0.2318
1559.01,241040309,241040315,0.0290
1559.01,241040309,241040313,0.0061
1560.01,241076290,622562269,0.5944
1560.01,241076290,241076290,0.4056
1563.01,249945230,249945230,1.0000
1567.01,259151170,259151170,1.0000
1569.01,285666479,285666487,0.6301
1569.01,285666479,285666486,0.2544
1569.01,285666479,285666467,0.1096
1569.01,285666479,285666427,0.0054
1569.01,285666479,285666479,0.0005
1596.01,431899140,431899136,0.9998
1596.01,431899140,431899133,0.0001
1596.01,431899140,431899140,0.0000
1598.01,67418624,67418624,0.9878
1598.01,67418624,67418626,0.0115
1598.01,67418624,67418623,0.0007
1602.01,129991079,129991079,1.0000
1605.01,101037590,101037590,1.0000
1608.01,138017750,138017750,1.0000
1610.01,219776325,219776325,0.7343
1610.01,219776325,219776333,0.1300
1610.01,219776325,219776322,0.1052
1610.01,219776325,219776326,0.0245
1610.01,219776325,219776327,0.0045
1610.01,219776325,219776320,0.0014
1616.01,322054600,322054600,0.7930
1616.01,322054600,322054603,0.2056
1616.01,322054600,322054598,0.0013
1620.01,378291076,378291114,0.2378
1620.01,378291076,378291129,0.2322
1620.01,378291076,378291101,0.1850
1620.01,378291076,378291115,0.0775
1620.01,378291076,378291096,0.0355
1620.01,378291076,378291098,0.0348
1620.01,378291076,378291146,0.0315
1620.01,378291076,378291083,0.0271
1620.01,378291076,378291117,0.0231
1620.01,378291076,378291109,0.0222
1620.01,378291076,378291127,0.0217
1620.01,378291076,378291076,0.0195
1620.01,378291076,378291118,0.0180
1620.01,378291076,378291079,0.0129
1620.01,378291076,378291086,0.0112
1620.01,378291076,378291091,0.0075
1620.01,378291076,378291085,0.0024
1621.01,387260717,387260717,0.8570
1621.01,387260717,387260708,0.0535
1621.01,387260717,387260720,0.0498
1621.01,387260717,387260709,0.0397
1630.01,317597583,317593874,0.4766
1630.01,317597583,317597583,0.3868
1630.01,317597583,317597579,0.1190
1630.01,317597583,317593881,0.0137
1630.01,317597583,317593860,0.0025
1630.01,317597583,317597569,0.0014
1631.01,29054413,29054409,0.3471
1631.01,29054413,29054407,0.3411
1631.01,29054413,29054413,0.2898
1631.01,29054413,29054419,0.0214
1631.01,29054413,29054417,0.0005
1636.01,269892793,269892793,1.0000
1637.01,286355915,286355915,1.0000
1638.01,312862941,312862941,0.8344
1638.01,312862941,312862945,0.1588
1638.01,312862941,312863011,0.0037
1638.01,312862941,604543052,0.0022
1638.01,312862941,312862904,0.0004
1638.01,312862941,312862912,0.0004
1641.01,422923265,422923265,0.8937
1641.01,422923265,422923294,0.1063
1642.01,229940491,229940491,1.0000
1643.01,298647682,1551165177,0.5031
1643.01,298647682,298647682,0.4953
1643.01,298647682,298647688,0.0015
1648.01,376353509,376353509,0.7174
1648.01,376353509,376353513,0.2364
1648.01,376353509,376353511,0.0222
1648.01,376353509,376353488,0.0167
1648.01,376353509,376353519,0.0072
1648.01,376353509,376353502,0.0001
1649.01,116608612,116608612,1.0000
1652.01,154867950,950860257,0.6316
1652.01,154867950,154867950,0.3684
1654.01,258829450,258829450,0.4459
1654.01,258829450,1718087845,0.2238
1654.01,258829450,258829455,0.1293
1654.01,258829450,258829448,0.0776
1654.01,258829450,258829445,0.0475
1654.01,258829450,258829447,0.0290
1654.01,258829450,1718087782,0.0185
1654.01,258829450,258829461,0.0140
1654.01,258829450,258829457,0.0084
1654.01,258829450,258829459,0.0048
1654.01,258829450,258829463,0.0007
1654.01,258829450,1718087816,0.0005
1655.01,266500992,266500992,0.5024
1655.01,266500992,665863736,0.4750
1655.01,266500992,266500988,0.0205
1655.01,266500992,266500999,0.0021
1656.01,267694283,267694283,1.0000
1658.01,286561122,286561124,0.6061
1658.01,286561122,286561126,0.3778
1658.01,286561122,286486710,0.0105
1658.01,286561122,286486721,0.0056
1658.01,286561122,286561122,0.0000
1659.01,288631580,288631580,0.6528
1659.01,288631580,288631582,0.3412
1659.01,288631580,288631586,0.0037
1659.01,288631580,288631583,0.0022
1659.01,288631580,288631577,0.0001
1659.02,288631580,288631582,0.2614
1659.02,288631580,288631580,0.2597
1659.02,288631580,1551803576,0.1729
1659.02,288631580,288631583,0.1381
1659.02,288631580,288631585,0.0635
1659.02,288631580,288631577,0.0585
1659.02,288631580,288631586,0.0244
1659.02,288631580,288631573,0.0213
1664.01,353782445,353782445,0.5403
1664.01,353782445,353782446,0.1606
1664.01,353782445,353782454,0.0654
1664.01,353782445,353782438,0.0627
1664.01,353782445,353782452,0.0460
1664.01,353782445,353782447,0.0429
1664.01,353782445,389966007,0.0429
1664.01,353782445,353782441,0.0392
1669.01,428679607,428679607,0.6244
1669.01,428679607,649543482,0.3638
1669.01,428679607,428679604,0.0099
1669.01,428679607,428679610,0.0011
1669.01,428679607,428860592,0.0005
1669.01,428679607,428679602,0.0002
1670.01,441739020,441739020,1.0000
1670.02,441739020,441739020,0.9625
1670.02,441739020,441739019,0.0282
1670.02,441739020,441739017,0.0092
1670.03,441739020,441739020,0.9559
1670.03,441739020,441739017,0.0271
1670.03,441739020,441739019,0.0170
1675.01,81831095,81831089,0.3364
1675.01,81831095,646754144,0.3260
1675.01,81831095,81831095,0.2756
1675.01,81831095,81831075,0.0469
1675.01,81831095,81831158,0.0050
1675.01,81831095,81831115,0.0044
1675.01,81831095,81831107,0.0025
1675.01,81831095,81831127,0.0013
1675.01,81831095,81831136,0.0005
1675.01,81831095,81831130,0.0004
1675.01,81831095,81831072,0.0003
1675.01,81831095,81831114,0.0002
1675.01,81831095,81831094,0.0002
1675.01,81831095,81831106,0.0002
1675.01,81831095,81831092,0.0002
1677.01,87090944,87090944,0.9761
1677.01,87090944,87090951,0.0227
1677.01,87090944,87090936,0.0012
1680.01,259168516,259168516,0.9999
1681.01,321041369,321041369,1.0000
1683.01,58542531,58542531,1.0000
1684.01,85031598,85031598,1.0000
1686.01,102672709,102672709,0.7720
1686.01,102672709,670244182,0.2170
1686.01,102672709,102672714,0.0079
1686.01,102672709,102672712,0.0030
1687.01,103448870,103448870,0.5978
1687.01,103448870,103448857,0.3233
1687.01,103448870,103448875,0.0613
1687.01,103448870,103448862,0.0176
1689.01,198384408,198384408,0.7374
1689.01,198384408,198386289,0.2626
1691.01,268334473,268334473,1.0000
1692.01,288636342,288636342,0.8687
1692.01,288636342,288636345,0.1313
1692.02,288636342,288636342,0.9978
1692.02,288636342,288636345,0.0022
1695.01,422756130,422756130,0.9371
1695.01,422756130,422756132,0.0178
1695.01,422756130,422756137,0.0148
1695.01,422756130,422756114,0.0140
1695.01,422756130,422756120,0.0096
1695.01,422756130,629325853,0.0066
1695.01,422756130,422756126,0.0001
1699.01,22705558,22705558,0.6376
1699.01,22705558,802018692,0.3624
1701.01,274215536,274215536,1.0000
1703.01,453387619,453387619,1.0000
1705.01,137500798,137500798,0.6448
1705.01,137500798,137500799,0.3550
1705.01,137500798,137500797,0.0002
1706.01,230377505,230377505,0.5185
1706.01,230377505,1717888439,0.3996
1706.01,230377505,1717888441,0.0389
1706.01,230377505,1717888443,0.0372
1706.01,230377505,230377908,0.0058
1706.02,230377505,230377505,0.3958
1706.02,230377505,1717888439,0.3872
1706.02,230377505,1717888441,0.1603
1706.02,230377505,1717888443,0.0524
1706.02,230377505,230377908,0.0034
1706.02,230377505,230377506,0.0008
1708.01,241173474,241173474,1.0000
1709.01,29119552,29119552,1.0000
1712.01,67926921,67926921,1.0000
1713.01,15863518,15863518,1.0000
1715.01,142090065,142090063,0.6824
1715.01,142090065,142090065,0.3176
1716.01,14336130,14336130,0.9999
1717.01,149833117,149833117,0.9665
1717.01,149833117,743431875,0.0335
1718.01,257241363,257241363,1.0000
1719.01,293617835,293617835,1.0000
1722.01,85242435,85242435,1.0000
1723.01,71431780,71431780,0.9350
1723.01,71431780,743299509,0.0649
1727.01,241225337,241225337,0.9193
1727.01,241225337,241225332,0.0465
1727.01,241225337,241225334,0.0206
1727.01,241225337,241225339,0.0110
1727.01,241225337,241225331,0.0025
1730.01,318022259,318022259,0.9974
1730.01,318022259,318022258,0.0026
1730.02,318022259,318022259,0.9983
1730.02,318022259,318022258,0.0016
1730.03,318022259,318022258,0.7536
1730.03,318022259,318022259,0.1976
1730.03,318022259,318022263,0.0488
1732.01,470987100,470987100,0.9606
1732.01,470987100,470987094,0.0389
1732.01,470987100,470987101,0.0006
1734.01,224596152,224596152,0.9402
1734.01,224596152,224596156,0.0598
1735.01,365673804,365673804,0.2778
1735.01,365673804,1980428049,0.2512
1735.01,365673804,365673807,0.2498
1735.01,365673804,365673801,0.1701
1735.01,365673804,365673794,0.0431
1735.01,365673804,365673791,0.0080
1736.01,408618999,408618999,0.9259
1736.01,408618999,408619004,0.0728
1736.01,408618999,408619016,0.0006
1736.01,408618999,408619011,0.0005
1736.01,408618999,408619018,0.0002
1737.01,233009109,233009109,0.7330
1737.01,233009109,233009111,0.1260
1737.01,233009109,233009103,0.0971
1737.01,233009109,233009107,0.0230
1737.01,233009109,233009105,0.0181
1737.01,233009109,233009114,0.0028
1738.01,104208182,104208182,0.9614
1738.01,104208182,104208211,0.0349
1738.01,104208182,104208187,0.0022
1738.01,104208182,104208117,0.0008
1738.01,104208182,104208216,0.0004
1738.01,104208182,104208172,0.0002
1738.01,104208182,104208096,0.0002
1739.01,159418353,159418353,0.9356
1739.01,159418353,159418357,0.0644
1740.01,174041208,174041208,0.6315
1740.01,174041208,2041937933,0.2044
1740.01,174041208,173998145,0.1472
1740.01,174041208,173998136,0.0168
1741.01,198206613,198206613,0.2262
1741.01,198206613,198206614,0.2022
1741.01,198206613,198206610,0.1746
1741.01,198206613,1201240371,0.1674
1741.01,198206613,198206622,0.1283
1741.01,198206613,198206615,0.1002
1741.01,198206613,198206612,0.0010
1742.01,219857012,219857012,1.0000
1743.01,219860288,219860288,0.9927
1743.01,219860288,219860295,0.0073
1744.01,229455001,229455001,0.3202
1744.01,229455001,1884063325,0.3146
1744.01,229455001,229455022,0.0902
1744.01,229455001,229455013,0.0611
1744.01,229455001,229454997,0.0489
1744.01,229455001,229455003,0.0441
1744.01,229455001,1884063319,0.0429
1744.01,229455001,229455010,0.0357
1744.01,229455001,229454992,0.0214
1744.01,229455001,229454991,0.0105
1744.01,229455001,229454999,0.0105
1745.01,232635922,1717744910,0.4398
1745.01,232635922,232635922,0.4341
1745.01,232635922,232635928,0.0881
1745.01,232635922,232635925,0.0358
1745.01,232635922,232635918,0.0012
1745.01,232635922,232635924,0.0011
1746.01,232650365,1717726681,0.5242
1746.01,232650365,232650365,0.4637
1746.01,232650365,232650372,0.0055
1746.01,232650365,1717726683,0.0049
1746.01,232650365,232650359,0.0013
1746.01,232650365,232650358,0.0004
1746.02,232650365,1717726681,0.4946
1746.02,232650365,232650365,0.4444
1746.02,232650365,232650358,0.0225
1746.02,232650365,232650372,0.0206
1746.02,232650365,1717726683,0.0149
1746.02,232650365,232650359,0.0030
1747.01,233071822,233071822,0.6833
1747.01,233071822,233071826,0.0794
1747.01,233071822,233071819,0.0771
1747.01,233071822,233071828,0.0549
1747.01,233071822,233071827,0.0534
1747.01,233071822,233071831,0.0519
1748.01,233071926,233071926,0.8770
1748.01,233071926,233071930,0.1178
1748.01,233071926,233071917,0.0025
1748.01,233071926,233071928,0.0013
1748.01,233071926,233071931,0.0009
1748.01,233071926,233071925,0.0004
1750.01,237099296,237099296,1.0000
1751.01,287080092,287080092,1.0000
1752.01,287139872,287139872,0.9945
1752.01,287139872,289589244,0.0053
1752.01,287139872,287139877,0.0001
1752.02,287139872,287139872,0.9498
1752.02,287139872,289589244,0.0502
1753.01,289580577,289580577,0.9934
1753.01,289580577,287087566,0.0064
1753.01,289580577,289580580,0.0002
1754.01,332477926,332477926,0.9793
1754.01,332477926,332477929,0.0150
1754.01,332477926,1400798926,0.0034
1754.01,332477926,332477931,0.0023
1755.01,356978132,356978132,1.0000
1756.01,364074068,364074068,0.9932
1756.01,364074068,364074070,0.0068
1757.01,367753709,367753709,0.7180
1757.01,367753709,367753711,0.2818
1757.01,367753709,367753705,0.0002
1758.01,367858035,367858035,0.9134
1758.01,367858035,367857993,0.0841
1758.01,367858035,367910915,0.0016
1758.01,367858035,367858031,0.0009
1761.01,424391516,424391516,0.6929
1761.01,424391516,424391519,0.2086
1761.01,424391516,424391520,0.0675
1761.01,424391516,424391515,0.0186
1761.01,424391516,424391523,0.0070
1761.01,424391516,424391514,0.0045
1761.01,424391516,424391512,0.0009
1762.01,435680451,435680451,0.6922
1762.01,435680451,435676529,0.2522
1762.01,435680451,435676528,0.0353
1762.01,435680451,435676527,0.0202
1763.01,441739871,441739871,0.7583
1763.01,441739871,441739873,0.1738
1763.01,441739871,1271338826,0.0361
1763.01,441739871,441739875,0.0310
1763.01,441739871,441739872,0.0007
1764.01,1551345500,389968073,0.7807
1764.01,1551345500,1551345500,0.2193
1765.01,272672133,272672133,1.0000
1768.01,137906197,840993064,0.6323
1768.01,137906197,137906197,0.3671
1768.01,137906197,137906198,0.0006
1769.01,287225295,287225295,1.0000
1770.01,457138169,457138169,0.7917
1770.01,457138169,457138168,0.2083
1772.01,85293053,85293053,1.0000
1775.01,9348006,9348006,1.0000
1776.01,21535395,21535395,0.9997
1776.01,21535395,21535400,0.0003
1777.01,29191624,29191626,0.5093
1777.01,29191624,29191624,0.4907
1778.01,39699648,39699648,0.9553
1778.01,39699648,39699649,0.0447
1782.01,160045097,160045097,1.0000
1782.02,160045097,160045097,1.0000
1782.03,160045097,160045097,0.9985
1782.03,160045097,198514092,0.0015
1783.01,229938290,229938287,0.2822
1783.01,229938290,229938290,0.2269
1783.01,229938290,1718009391,0.2233
1783.01,229938290,229913904,0.0931
1783.01,229938290,1718009390,0.0631
1783.01,229938290,1718009374,0.0373
1783.01,229938290,229938296,0.0278
1783.01,229938290,229938271,0.0218
1783.01,229938290,229938297,0.0190
1783.01,229938290,229938284,0.0055
1784.01,241196395,241196395,1.0000
1785.01,230386259,230386259,0.9880
1785.01,230386259,230386260,0.0085
1785.01,230386259,230386266,0.0013
1785.01,230386259,1718006780,0.0010
1785.01,230386259,230386255,0.0006
1785.01,230386259,230386265,0.0003
1785.01,230386259,230386264,0.0002
1787.01,372730331,372730331,1.0000
1792.01,29191596,29191596,0.3236
1792.01,29191596,29191595,0.3095
1792.01,29191596,840775467,0.2979
1792.01,29191596,29191593,0.0689
1794.01,286916251,286916251,1.0000
1798.01,198153540,198153540,1.0000
1798.02,198153540,198153540,1.0000
1799.01,8967242,8967242,0.9963
1799.01,8967242,8992510,0.0037
1801.01,119584412,119584412,1.0000
1802.01,138762614,138762614,1.0000
1803.01,144401492,144401492,1.0000
1803.02,144401492,144401492,1.0000
1804.01,148679712,148679712,0.9929
1804.01,148679712,148679708,0.0039
1804.01,148679712,148679709,0.0032
1805.01,165763244,165763244,0.4997
1805.01,165763244,1102240092,0.2370
1805.01,165763244,165763246,0.2214
1805.01,165763244,1102240091,0.0306
1805.01,165763244,165763245,0.0112
1806.01,166648874,166648874,1.0000
1812.01,207425167,207425167,1.0000
1812.02,207425167,207425167,1.0000
1812.03,207425167,207425167,1.0000
1814.01,160440924,160440924,0.9997
1814.01,160440924,160440925,0.0002
1814.01,160440924,160440927,0.0002
1815.01,233720539,233720539,1.0000
1817.01,285094173,285094173,0.9999
1817.01,285094173,285094174,0.0001
1818.01,330799746,330799746,1.0000
1820.01,393831507,393831507,1.0000
1822.01,9392421,9392421,1.0000
1823.01,142381532,142381532,1.0000
1824.01,142387023,142387023,0.6579
1824.01,142387023,142387022,0.3421
1825.01,229750058,229750058,0.9983
1825.01,229750058,1718142400,0.0017
1828.01,232982938,232982938,1.0000
1829.01,235905185,235905185,1.0000
1831.01,27194429,27194429,0.8751
1831.01,27194429,27194427,0.1249
1832.01,307956397,307956397,0.9282
1832.01,307956397,307956396,0.0718
1834.01,71612483,71612483,1.0000
1835.01,347332255,347332255,1.0000
1835.02,347332255,347332255,0.9982
1835.02,347332255,347329842,0.0018
1836.01,207468071,207468071,0.9562
1836.01,207468071,207468069,0.0438
1836.02,207468071,207468071,0.4544
1836.02,207468071,207468069,0.3412
1836.02,207468071,207468061,0.0502
1836.02,207468071,207468067,0.0487
1836.02,207468071,207468074,0.0352
1836.02,207468071,207468066,0.0341
1836.02,207468071,207468073,0.0324
1836.02,207468071,207468079,0.0038
1837.01,144441148,144441148,0.9346
1837.01,144441148,144441147,0.0435
1837.01,144441148,144441145,0.0218
1837.01,144441148,144441146,0.0001
1839.01,381714186,381714186,1.0000
1845.01,272758199,272758199,1.0000
1846.01,198385543,198385543,0.9992
1846.01,198385543,198385544,0.0008
1847.01,54002556,54002556,1.0000
1847.02,54002556,54002556,1.0000
1848.01,219824469,219824470,0.9525
1848.01,219824469,219824469,0.0475
1849.01,23740089,23740089,1.0000
1850.01,149577217,149577217,1.0000
1851.01,378976682,378976682,1.0000
1852.01,219728669,219728669,1.0000
1853.01,73540072,73540072,1.0000
1854.01,157225097,157225097,1.0000
1855.01,81247740,81247740,1.0000
1856.01,224313733,224313733,1.0000
1857.01,180652891,180652891,1.0000
1858.01,424733642,424733642,1.0000
1859.01,229742722,229742722,1.0000
1861.01,323295479,323295479,1.0000
1865.01,207425203,207425203,1.0000
1866.01,400430915,400430915,0.9945
1866.01,400430915,400430896,0.0045
1866.01,400430915,400430897,0.0010
1868.01,230087585,230087585,1.0000
1869.01,299780329,299780330,0.9847
1869.01,299780329,299780329,0.0152
1870.01,230375747,230375747,1.0000
1872.01,229490898,229490898,1.0000
1873.01,328933398,328933398,1.0000
1873.02,328933398,328933398,1.0000
1873.03,328933398,328933398,0.9980
1873.03,328933398,154942096,0.0020
1874.01,232641326,232641326,1.0000
1875.01,233047097,233047097,1.0000
1876.01,233078665,233078665,1.0000
1877.01,233497719,233497719,1.0000
1878.01,219762508,219762508,0.9846
1878.01,219762508,219762496,0.0154
1879.01,243335710,243335710,1.0000
1880.01,359357695,359357695,1.0000
1881.01,59859387,767810561,0.7441
1881.01,59859387,59859387,0.2559
1882.01,396368313,396368313,1.0000
1883.01,348755728,348755728,1.0000
1884.01,219879302,219879302,1.0000
1885.01,258510872,258510872,1.0000
1886.01,403136415,403136415,0.9990
1886.01,403136415,403136413,0.0010
1887.01,229586455,229586455,0.9339
1887.01,229586455,229586456,0.0594
1887.01,229586455,1551747672,0.0067
1889.01,139771134,139771134,1.0000
1890.01,288636599,288636599,1.0000
1891.01,139198430,139198430,1.0000
1892.01,63698669,63698669,0.9724
1892.01,63698669,63698668,0.0276
1894.01,280865159,764547428,0.5400
1894.01,280865159,280865159,0.4600
1895.01,384159646,384159646,0.9879
1895.01,384159646,384159645,0.0096
1895.01,384159646,384154319,0.0020
1895.01,384159646,384159636,0.0004
1896.01,174302697,174302697,1.0000
1897.01,420645189,420645189,1.0000
1897.02,420645189,420645189,1.0000
1898.01,91987762,91987762,1.0000
1937.01,268301217,268301217,1.0000
1938.01,128449971,128449971,1.0000
1940.01,7413227,1056601000,0.7737
1940.01,7413227,7413227,0.2263
1943.01,382980571,382980571,0.5095
1943.01,382980571,976026865,0.3114
1943.01,382980571,976026894,0.0916
1943.01,382980571,976026903,0.0812
1943.01,382980571,382980584,0.0040
1943.01,382980571,976026866,0.0015
1943.01,382980571,976026904,0.0006
1948.01,31268146,726276293,0.0456
1948.01,31268146,31268156,0.0400
1948.01,31268146,726278150,0.0381
1948.01,31268146,31268196,0.0370
1948.01,31268146,31268180,0.0362
1948.01,31268146,31268185,0.0360
1948.01,31268146,31268175,0.0352
1948.01,31268146,726276297,0.0343
1948.01,31268146,726278084,0.0338
1948.01,31268146,726276238,0.0325
1948.01,31268146,726276252,0.0319
1948.01,31268146,31268151,0.0274
1948.01,31268146,726276296,0.0273
1948.01,31268146,31268160,0.0260
1948.01,31268146,31268168,0.0246
1948.01,31268146,31268166,0.0234
1948.01,31268146,726278122,0.0232
1948.01,31268146,31268164,0.0191
1948.01,31268146,726276175,0.0186
1948.01,31268146,726277941,0.0185
1948.01,31268146,31268158,0.0181
1948.01,31268146,31268155,0.0173
1948.01,31268146,726277998,0.0168
1948.01,31268146,31268146,0.0157
1948.01,31268146,726276244,0.0155
1948.01,31268146,726276278,0.0147
1948.01,31268146,726276292,0.0147
1948.01,31268146,31268190,0.0135
1948.01,31268146,726277939,0.0134
1948.01,31268146,726276192,0.0132
1948.01,31268146,726276277,0.0132
1948.01,31268146,31268148,0.0132
1948.01,31268146,726276253,0.0131
1948.01,31268146,726276233,0.0128
1948.01,31268146,726276298,0.0121
1948.01,31268146,726276208,0.0114
1948.01,31268146,31268208,0.0097
1948.01,31268146,726277961,0.0096
1948.01,31268146,726276245,0.0092
1948.01,31268146,726277950,0.0088
1948.01,31268146,726277955,0.0080
1948.01,31268146,726276280,0.0072
1948.01,31268146,726276279,0.0071
1948.01,31268146,726276240,0.0058
1948.01,31268146,726276170,0.0058
1948.01,31268146,726277967,0.0052
1948.01,31268146,726276281,0.0051
1948.01,31268146,726277959,0.0044
1948.01,31268146,726277129,0.0043
1948.01,31268146,31268140,0.0042
1948.01,31268146,31268176,0.0037
1948.01,31268146,31268161,0.0037
1948.01,31268146,726277999,0.0036
1948.01,31268146,726276299,0.0035
1948.01,31268146,31268173,0.0034
1948.01,31268146,726276243,0.0034
1948.01,31268146,726276241,0.0033
1948.01,31268146,726277940,0.0032
1948.01,31268146,31268131,0.0030
1948.01,31268146,726277069,0.0027
1948.01,31268146,726277960,0.0027
1948.01,31268146,31268128,0.0027
1948.01,31268146,726276194,0.0025
1948.01,31268146,726277125,0.0024
1948.01,31268146,31268130,0.0023
1948.01,31268146,31268134,0.0021
1948.01,31268146,726277049,0.0021
1948.01,31268146,726276246,0.0020
1948.01,31268146,31268153,0.0019
1948.01,31268146,31268121,0.0018
1948.01,31268146,726276209,0.0014
1948.01,31268146,726276212,0.0011
1948.01,31268146,31268119,0.0009
1948.01,31268146,726276220,0.0009
1948.01,31268146,726276247,0.0009
1948.01,31268146,726276283,0.0007
1948.01,31268146,726276907,0.0007
1948.01,31268146,726276284,0.0006
1948.01,31268146,31268147,0.0006
1948.01,31268146,31268094,0.0005
1948.01,31268146,31268143,0.0005
1948.01,31268146,726276211,0.0005
1948.01,31268146,726276210,0.0004
1948.01,31268146,500896227,0.0003
1948.01,31268146,726276968,0.0003
1948.01,31268146,31268152,0.0003
1948.01,31268146,726276221,0.0002
1948.01,31268146,726276248,0.0002
1948.01,31268146,31268133,0.0002
1948.01,31268146,726276168,0.0001
1948.01,31268146,31268083,0.0001
1948.01,31268146,726276250,0.0001
1951.01,356590734,356590734,1.0000
1954.01,466113537,466113537,0.4990
1954.01,466113537,466113566,0.3635
1954.01,466113537,924442662,0.1376
1957.01,302659412,302659421,0.8583
1957.01,302659412,302659412,0.1105
1957.01,302659412,302659432,0.0303
1957.01,302659412,302659410,0.0009
1958.01,356747847,356747847,0.8007
1958.01,356747847,356747851,0.1824
1958.01,356747847,904192327,0.0154
1958.01,356747847,356747853,0.0014
1960.01,318828309,318828303,0.9843
1960.01,318828309,318828281,0.0140
1960.01,318828309,318828299,0.0017
1960.01,318828309,318828309,0.0001
1961.01,179319057,179319057,0.9342
1961.01,179319057,179319062,0.0533
1961.01,179319057,179319065,0.0125
1963.01,190271688,190271688,1.0000
1964.01,242083025,242083027,0.9542
1964.01,242083025,242083025,0.0458
1966.01,242120884,242120884,0.9924
1966.01,242120884,242120879,0.0046
1966.01,242120884,242120891,0.0015
1966.01,242120884,242120869,0.0006
1966.01,242120884,242120857,0.0004
1966.01,242120884,242120894,0.0003
1967.01,320079492,320079492,0.7015
1967.01,320079492,320079507,0.2341
1967.01,320079492,320079720,0.0466
1967.01,320079492,320079469,0.0104
1967.01,320079492,320079471,0.0040
1967.01,320079492,909203455,0.0030
1970.01,162695785,162695785,1.0000
1972.01,267414551,267414563,0.0950
1972.01,267414551,267414579,0.0848
1972.01,267414551,267414622,0.0742
1972.01,267414551,267414611,0.0667
1972.01,267414551,267414580,0.0645
1972.01,267414551,267414623,0.0620
1972.01,267414551,267414602,0.0619
1972.01,267414551,920137063,0.0603
1972.01,267414551,267414568,0.0555
1972.01,267414551,267414556,0.0473
1972.01,267414551,267414648,0.0419
1972.01,267414551,920137013,0.0341
1972.01,267414551,267414589,0.0295
1972.01,267414551,267414646,0.0275
1972.01,267414551,267414740,0.0259
1972.01,267414551,267414619,0.0235
1972.01,267414551,920136997,0.0204
1972.01,267414551,267414557,0.0185
1972.01,267414551,267414546,0.0179
1972.01,267414551,267414551,0.0175
1972.01,267414551,267414677,0.0132
1972.01,267414551,267414547,0.0124
1972.01,267414551,267414536,0.0096
1972.01,267414551,920137452,0.0073
1972.01,267414551,267414529,0.0039
1972.01,267414551,267414341,0.0037
1972.01,267414551,267414597,0.0036
1972.01,267414551,920136966,0.0030
1972.01,267414551,920137006,0.0025
1972.01,267414551,267414532,0.0024
1972.01,267414551,267414575,0.0024
1972.01,267414551,920136960,0.0022
1972.01,267414551,920136993,0.0012
1972.01,267414551,267414570,0.0007
1972.01,267414551,920136992,0.0006
1972.01,267414551,267414353,0.0006
1972.01,267414551,267414519,0.0004
1972.01,267414551,267414552,0.0004
1972.01,267414551,267413884,0.0002
1972.01,267414551,267414518,0.0002
1973.01,47617161,47617161,1.0000
1974.01,295562522,295562522,1.0000
1975.01,467281353,923524245,0.4973
1975.01,467281353,467281360,0.4508
1975.01,467281353,923524240,0.0484
1975.01,467281353,467281333,0.0017
1975.01,467281353,467281337,0.0010
1975.01,467281353,467281353,0.0006
1975.01,467281353,467240057,0.0001
1976.01,329888006,329888006,1.0000
1981.01,378613125,848437220,0.1316
1981.01,378613125,378613150,0.1265
1981.01,378613125,378613139,0.1255
1981.01,378613125,848437218,0.1149
1981.01,378613125,378613152,0.1015
1981.01,378613125,378613165,0.0995
1981.01,378613125,378613136,0.0974
1981.01,378613125,378613134,0.0709
1981.01,378613125,378613163,0.0511
1981.01,378613125,378613140,0.0422
1981.01,378613125,378613120,0.0095
1981.01,378613125,378613199,0.0083
1981.01,378613125,848437222,0.0083
1981.01,378613125,848437221,0.0046
1981.01,378613125,378613126,0.0043
1981.01,378613125,378613116,0.0018
1981.01,378613125,378613125,0.0009
1981.01,378613125,378613106,0.0006
1981.01,378613125,848437134,0.0002
1981.01,378613125,378612969,0.0002
1981.01,378613125,378613039,0.0002
1982.01,437329044,437329044,1.0000
1985.01,469212332,469212332,1.0000
1986.01,468997317,468997317,1.0000
1987.01,349088467,349088467,1.0000
1994.01,445903569,445903569,1.0000
1995.01,299023386,299023361,0.6445
1995.01,299023386,299023336,0.1400
1995.01,299023386,299023410,0.0854
1995.01,299023386,299023324,0.0689
1995.01,299023386,858613133,0.0453
1995.01,299023386,299023396,0.0121
1995.01,299023386,299023315,0.0025
1995.01,299023386,299023479,0.0010
1995.01,299023386,299023406,0.0003
1995.01,299023386,299023386,0.0000
1997.01,142378043,142378043,0.8389
1997.01,142378043,142378046,0.1611
1999.01,447206604,447206604,1.0000
2000.01,371188886,371188886,1.0000
2000.02,371188886,371188886,1.0000
2001.01,118084044,118084044,1.0000
2003.01,58463434,58463434,1.0000
2005.01,147660886,147660886,1.0000
2008.01,70887357,70887357,1.0000
2010.01,26547036,26547036,0.7268
2010.01,26547036,1883298185,0.2732
2015.01,368287008,368287008,1.0000
2016.01,219508169,219508169,0.7518
2016.01,219508169,219508170,0.2428
2016.01,219508169,219508161,0.0047
2016.01,219508169,219508163,0.0006
2016.02,219508169,219508169,0.6906
2016.02,219508169,219508170,0.2545
2016.02,219508169,219508179,0.0446
2016.02,219508169,219508161,0.0087
2016.02,219508169,219508163,0.0016
2016.03,219508169,219508169,0.7433
2016.03,219508169,219508161,0.1550
2016.03,219508169,219508163,0.1001
2016.03,219508169,219508170,0.0016
2018.01,357501308,357501308,1.0000
2019.01,159781361,159781361,1.0000
2023.01,16884216,16884216,0.9998
2023.01,16884216,16884223,0.0002
2026.01,407059875,407059875,0.9045
2026.01,407059875,407059799,0.0754
2026.01,407059875,407059886,0.0191
2026.01,407059875,407059907,0.0005
2026.01,407059875,407059883,0.0003
2026.01,407059875,407059870,0.0001
2030.01,422656370,422656370,1.0000
2031.01,470127886,470127886,1.0000
2033.01,53617134,53617134,0.6375
2033.01,53617134,53617127,0.3593
2033.01,53617134,53014542,0.0032
2036.01,368320811,368320811,0.5048
2036.01,368320811,1101029270,0.3329
2036.01,368320811,368320808,0.1514
2036.01,368320811,368320813,0.0106
2036.01,368320811,368320812,0.0003
2037.01,405559035,405559035,0.9998
2037.01,405559035,405559037,0.0002
2038.01,235937532,235937532,1.0000
2039.01,237071229,237071229,0.7489
2039.01,237071229,1980852742,0.2505
2039.01,237071229,237071236,0.0005
2040.01,427730490,427730490,1.0000
2043.01,346929661,346929661,0.9997
2043.01,346929661,346929646,0.0003
2045.01,347013211,347013211,1.0000
2048.01,159873822,159873822,1.0000
2049.01,314835525,314835525,0.9999
2050.01,316468545,316468545,0.3294
2050.01,316468545,316468543,0.2705
2050.01,316468545,316468525,0.1836
2050.01,316468545,316468554,0.0709
2050.01,316468545,316468540,0.0636
2050.01,316468545,316468514,0.0436
2050.01,316468545,316468532,0.0181
2050.01,316468545,316468570,0.0122
2050.01,316468545,316468523,0.0081
2051.01,375850439,2023306594,0.1705
2051.01,375850439,375850447,0.1687
2051.01,375850439,375850448,0.1621
2051.01,375850439,2023306593,0.1609
2051.01,375850439,375850439,0.1187
2051.01,375850439,2023306470,0.0734
2051.01,375850439,375850467,0.0420
2051.01,375850439,2023306586,0.0400
2051.01,375850439,375850453,0.0297
2051.01,375850439,375850438,0.0131
2051.01,375850439,2023306468,0.0091
2051.01,375850439,375850444,0.0062
2051.01,375850439,375850426,0.0044
2051.01,375850439,375850431,0.0009
2051.01,375850439,375850441,0.0003
2056.01,396356111,396356111,0.3272
2056.01,396356111,396356107,0.2729
2056.01,396356111,396356110,0.2681
2056.01,396356111,396356191,0.0917
2056.01,396356111,396356132,0.0402
2060.01,285542903,285542887,0.1248
2060.01,285542903,285542889,0.1248
2060.01,285542903,285542881,0.1132
2060.01,285542903,285542882,0.0896
2060.01,285542903,285542903,0.0849
2060.01,285542903,283135792,0.0788
2060.01,285542903,285542866,0.0643
2060.01,285542903,283135815,0.0499
2060.01,285542903,605503096,0.0467
2060.01,285542903,285542897,0.0465
2060.01,285542903,285542867,0.0422
2060.01,285542903,283135833,0.0356
2060.01,285542903,283135835,0.0315
2060.01,285542903,285542875,0.0291
2060.01,285542903,285542895,0.0167
2060.01,285542903,285542900,0.0104
2060.01,285542903,285542905,0.0034
2060.01,285542903,285542843,0.0015
2060.01,285542903,285542915,0.0015
2060.01,285542903,285542926,0.0013
2060.01,285542903,283135855,0.0009
2060.01,285542903,285542924,0.0009
2060.01,285542903,285542878,0.0009
2060.01,285542903,285542883,0.0003
2060.01,285542903,285542948,0.0003
2065.01,356710041,356710041,1.0000
2067.01,147951030,147951030,0.9997
2067.01,147951030,147950895,0.0003
2068.01,417931300,417931300,0.7217
2068.01,417931300,417931299,0.2783
2069.01,198187049,198187049,1.0000
2070.01,233182695,233182695,0.7344
2070.01,233182695,233182697,0.2253
2070.01,233182695,233182693,0.0175
2070.01,233182695,233182691,0.0158
2070.01,233182695,233182696,0.0070
2071.01,198360694,198360694,0.9401
2071.01,198360694,198360690,0.0221
2071.01,198360694,198360698,0.0165
2071.01,198360694,198360693,0.0137
2071.01,198360694,198360691,0.0065
2071.01,198360694,198360695,0.0010
2073.01,441642457,441642457,1.0000
2074.01,158075010,158075010,0.6521
2074.01,158075010,1000951560,0.3131
2074.01,158075010,158075009,0.0198
2074.01,158075010,158075007,0.0150
2075.01,23814735,23814735,1.0000
2076.01,27491137,27491137,1.0000
2076.02,27491137,27491137,1.0000
2077.01,230075227,230075227,0.7346
2077.01,230075227,230075226,0.2290
2077.01,230075227,230075228,0.0364
2079.01,224298134,224298134,1.0000
2079.02,224298134,224298134,1.0000
2080.01,367739494,367739494,1.0000
2082.01,160039081,1201120232,0.3421
2082.01,160039081,160039081,0.3326
2082.01,160039081,1201120231,0.3253
2083.01,233633993,233633993,0.5106
2083.01,233633993,233627407,0.3656
2083.01,233633993,1717887880,0.0732
2083.01,233633993,233634014,0.0173
2083.01,233633993,233633983,0.0104
2083.01,233633993,233627400,0.0075
2083.01,233633993,233633996,0.0059
2083.01,233633993,1717887729,0.0043
2083.01,233633993,233634003,0.0029
2083.01,233633993,233633985,0.0011
2083.01,233633993,233634002,0.0009
2083.01,233633993,233633986,0.0003
2084.01,441738827,441738827,0.8029
2084.01,441738827,1271317080,0.1737
2084.01,441738827,441738824,0.0128
2084.01,441738827,441738830,0.0098
2084.01,441738827,441738834,0.0008
2084.02,441738827,1271317080,0.7710
2084.02,441738827,441738824,0.2257
2084.02,441738827,441738827,0.0034
2085.01,103633672,103633674,0.7008
2085.01,103633672,103633672,0.2992
2086.01,230387153,230387153,0.8650
2086.01,230387153,1718096988,0.1341
2086.01,230387153,1718097026,0.0009
2086.02,230387153,230387153,0.2813
2086.02,230387153,230387154,0.1988
2086.02,230387153,1718096988,0.1846
2086.02,230387153,1718097010,0.1379
2086.02,230387153,1718097026,0.0888
2086.02,230387153,1718097024,0.0775
2086.02,230387153,230387148,0.0193
2086.02,230387153,230387152,0.0111
2086.02,230387153,230387156,0.0009
2087.01,219462190,219462190,0.3877
2087.01,219462190,219462193,0.2351
2087.01,219462190,219462194,0.2348
2087.01,219462190,219462192,0.1423
2088.01,441765914,441765914,1.0000
2089.01,341815197,341815197,0.9999
2089.01,341815197,341815196,0.0001
2090.01,233721037,233721037,0.5800
2090.01,233721037,233721040,0.2537
2090.01,233721037,233721051,0.1034
2090.01,233721037,233721034,0.0254
2090.01,233721037,233721035,0.0199
2090.01,233721037,233721023,0.0101
2090.01,233721037,1551588020,0.0038
2090.01,233721037,233721026,0.0022
2090.01,233721037,233721028,0.0014
2091.01,219778329,219778329,0.9685
2091.01,219778329,219778316,0.0255
2091.01,219778329,219778324,0.0060
2092.01,393965778,393965778,0.5682
2092.01,393965778,1001069539,0.4318
2093.01,402898317,402898317,0.9901
2093.01,402898317,402894893,0.0099
2094.01,356016119,356016119,0.8912
2094.01,356016119,356016117,0.0865
2094.01,356016119,356016115,0.0222
2095.01,235678745,235678745,1.0000
2095.02,235678745,235678745,1.0000
2096.01,142748283,142748295,0.5370
2096.01,142748283,142748283,0.4599
2096.01,142748283,142748286,0.0029
2096.01,142748283,142748281,0.0003
2096.02,142748283,142748283,0.7277
2096.02,142748283,142748295,0.2722
2098.01,356700488,356700488,0.9175
2098.01,356700488,356700490,0.0551
2098.01,356700488,356700491,0.0172
2098.01,356700488,356700493,0.0102
2100.01,219436394,219436394,0.5646
2100.01,219436394,219435948,0.2384
2100.01,219436394,219435945,0.1896
2100.01,219436394,219435932,0.0074
2101.01,165527918,165527918,0.8366
2101.01,165527918,1400699233,0.1421
2101.01,165527918,165527916,0.0121
2101.01,165527918,165527915,0.0092
2102.01,289590465,289590465,0.4181
2102.01,289590465,287150691,0.3056
2102.01,289590465,287150689,0.1488
2102.01,289590465,289590458,0.0821
2102.01,289590465,1271239964,0.0390
2102.01,289590465,289590464,0.0044
2102.01,289590465,289590461,0.0020
2103.01,160491359,160491358,0.3322
2103.01,160491359,160491359,0.3037
2103.01,160491359,160491357,0.1251
2103.01,160491359,160491356,0.0838
2103.01,160491359,160491362,0.0798
2103.01,160491359,160491360,0.0519
2103.01,160491359,160491353,0.0235
2104.01,367630162,367630162,0.9974
2104.01,367630162,367630161,0.0016
2104.01,367630162,841424670,0.0009
2104.01,367630162,367630163,0.0001
2104.02,367630162,367630162,0.9995
2104.02,367630162,367630161,0.0004
2104.03,367630162,367630162,0.9951
2104.03,367630162,367630161,0.0045
2104.03,367630162,841424670,0.0002
2104.03,367630162,367630163,0.0002
2104.04,367630162,367630162,0.9585
2104.04,367630162,841424670,0.0238
2104.04,367630162,367630161,0.0120
2104.04,367630162,367630163,0.0057
2105.01,156199502,156199502,0.8120
2105.01,156199502,156199503,0.1282
2105.01,156199502,156199506,0.0598
2108.01,347538174,347538174,0.6273
2108.01,347538174,1200234171,0.3727
2112.01,427320001,427320001,0.9999
2114.01,9828416,9828416,1.0000
2120.01,389900760,389900760,1.0000
2121.01,88996391,88996391,1.0000
2123.01,105840719,105840719,1.0000
2128.01,21832928,21832931,0.3363
2128.01,21832928,21832928,0.3351
2128.01,21832928,1270429570,0.3285
2133.01,39200363,39200363,0.9799
2133.01,39200363,39264763,0.0184
2133.01,39200363,39200366,0.0011
2133.01,39200363,39200365,0.0006
2134.01,75878355,75878355,0.9229
2134.01,75878355,1688057189,0.0771
2137.01,23059280,23059280,1.0000
2138.01,336267424,336267424,1.0000
2141.01,287256467,287256467,0.8192
2141.01,287256467,287256448,0.1556
2141.01,287256467,287256460,0.0233
2141.01,287256467,287256463,0.0018
2142.01,44313455,44313455,0.8893
2142.01,44313455,44313484,0.0923
2142.01,44313455,44313446,0.0128
2142.01,44313455,44313450,0.0034
2142.01,44313455,44313423,0.0022
2143.01,103195323,103195323,1.0000
2144.01,428988981,428988976,0.2638
2144.01,428988981,428988981,0.2559
2144.01,428988981,428988974,0.1448
2144.01,428988981,428988978,0.1075
2144.01,428988981,428988982,0.0845
2144.01,428988981,428988973,0.0755
2144.01,428988981,428988972,0.0372
2144.01,428988981,428988977,0.0309
2147.01,341630071,341630071,0.8923
2147.01,341630071,841423672,0.1077
2153.01,406855039,406855040,0.9964
2153.01,406855039,406855034,0.0036
2153.01,406855039,406855039,0.0000
2155.01,461591646,461591646,1.0000
2157.01,298495970,298495970,1.0000
2158.01,342642208,342642208,1.0000
2159.01,270515566,270515566,1.0000
2160.01,284477310,284477310,0.6070
2160.01,284477310,1883685952,0.1240
2160.01,284477310,284477315,0.0818
2160.01,284477310,284477340,0.0777
2160.01,284477310,284477303,0.0531
2160.01,284477310,284477302,0.0302
2160.01,284477310,284477306,0.0100
2160.01,284477310,284477323,0.0067
2160.01,284477310,284477322,0.0063
2160.01,284477310,284477327,0.0019
2160.01,284477310,284477332,0.0014
2163.01,43429656,43429656,0.9648
2163.01,43429656,43429698,0.0257
2163.01,43429656,43429646,0.0061
2163.01,43429656,43429642,0.0034
2165.01,73560357,73560357,1.0000
2166.01,233680651,233680651,0.9586
2166.01,233680651,233660969,0.0262
2166.01,233680651,1400927117,0.0147
2166.01,233680651,233680653,0.0004
2166.01,233680651,233680648,0.0002
2169.01,8516795,8516795,0.8764
2169.01,8516795,8516790,0.1236
2170.01,154741689,154741689,1.0000
2172.01,76197937,1688007593,0.1730
2172.01,76197937,76197934,0.1725
2172.01,76197937,76197937,0.1612
2172.01,76197937,76197920,0.1561
2172.01,76197937,1688007591,0.1523
2172.01,76197937,1688007594,0.0725
2172.01,76197937,76197935,0.0337
2172.01,76197937,1688007570,0.0317
2172.01,76197937,76197930,0.0268
2172.01,76197937,76197943,0.0183
2172.01,76197937,1688007599,0.0018
2172.01,76197937,76197941,0.0001
2174.01,159815224,1508598052,0.5223
2174.01,159815224,159815224,0.4777
2181.01,233068569,233068569,1.0000
2185.01,355096431,355096431,1.0000
2186.01,238171173,238171173,1.0000
2187.01,270472265,270472265,1.0000
2188.01,260797169,260797169,1.0000
2189.01,270342589,270342589,1.0000
2190.01,389421473,389421473,1.0000
2191.01,262471759,262471759,1.0000
2192.01,277890574,277890574,1.0000
2193.01,401604346,401604346,0.7117
2193.01,401604346,1988059412,0.2883
2194.01,271478281,271478281,1.0000
2195.01,24695044,24695044,1.0000
2200.01,142105158,142105158,1.0000
2201.01,219306934,219306934,0.8893
2201.01,219306934,219306938,0.1102
2201.01,219306934,1989060292,0.0005
2203.01,355600246,355600246,1.0000
2205.01,260298958,260298958,0.8121
2205.01,260298958,737476974,0.1879
2207.01,90850770,90850770,1.0000
2208.01,38680052,38680052,1.0000
2209.01,271806353,271806353,1.0000
2210.01,317089588,317089588,1.0000
2211.01,212253390,212253390,0.9460
2211.01,212253390,212253393,0.0539
2212.01,280803917,280803917,1.0000
2213.01,406318573,406318573,1.0000
2214.01,272236017,272236017,0.8994
2214.01,272236017,272236012,0.1006
2215.01,425561347,425561347,0.8070
2215.01,425561347,1826535271,0.1079
2215.01,425561347,425561332,0.0851
2216.01,39018923,39018923,1.0000
2217.01,234330672,234330672,1.0000
2218.01,348995212,348995212,1.0000
2219.01,278138619,278138619,1.0000
2220.01,150437346,150437346,1.0000
2222.01,306510653,306510653,1.0000
2223.01,273695332,273695332,1.0000
2224.01,388198242,388198242,1.0000
2225.01,271891552,271891552,1.0000
2226.01,403135192,403135192,1.0000
2227.01,405425498,405425498,0.9998
2227.01,405425498,405425500,0.0002
2229.01,143410850,143410854,0.5318
2229.01,143410850,143410848,0.1991
2229.01,143410850,143410846,0.1715
2229.01,143410850,143410847,0.0821
2229.01,143410850,143410850,0.0155
2233.01,421455387,421455387,0.9605
2233.01,421455387,421455383,0.0395
2234.01,271491157,271491157,1.0000
2235.01,267093376,267093376,1.0000
2236.01,394722182,394722182,1.0000
2238.01,231077395,231077395,0.5148
2238.01,231077395,679528281,0.3900
2238.01,231077395,679528296,0.0799
2238.01,231077395,231077400,0.0101
2238.01,231077395,231072625,0.0045
2238.01,231077395,231072623,0.0003
2238.01,231077395,679528270,0.0003
2242.01,92562123,92562123,0.8062
2242.01,92562123,92562119,0.1062
2242.01,92562123,92562121,0.0409
2242.01,92562123,114950352,0.0241
2242.01,92562123,92562125,0.0144
2242.01,92562123,114950353,0.0064
2242.01,92562123,114950358,0.0019
2245.01,278415929,278415929,0.8525
2245.01,278415929,278415943,0.1475
2248.01,179580045,179580045,1.0000
2251.01,229715760,229715760,1.0000
2252.01,233066156,233066156,0.4891
2252.01,233066156,1551492606,0.2309
2252.01,233066156,1551492603,0.1536
2252.01,233066156,233066163,0.1214
2252.01,233066156,233066165,0.0019
2252.01,233066156,233066155,0.0015
2252.01,233066156,233066157,0.0012
2252.01,233066156,233066154,0.0005
2253.01,367855829,367855830,0.4998
2253.01,367855829,367855832,0.3238
2253.01,367855829,367855829,0.1520
2253.01,367855829,367855818,0.0137
2253.01,367855829,367855825,0.0106
2254.01,233688779,233688779,0.4003
2254.01,233688779,1551523438,0.2052
2254.01,233688779,233688777,0.1965
2254.01,233688779,233688760,0.1684
2254.01,233688779,233688784,0.0200
2254.01,233688779,233688772,0.0051
2254.01,233688779,233688783,0.0045
2255.01,265146266,265146266,1.0000
2256.01,262880065,262880065,0.9869
2256.01,262880065,262880071,0.0131
2259.01,219501568,219501568,1.0000
2261.01,229787062,229787062,0.9379
2261.01,229787062,229787058,0.0273
2261.01,229787062,229787083,0.0268
2261.01,229787062,229787061,0.0072
2261.01,229787062,229787074,0.0005
2261.01,229787062,229787075,0.0003
2262.01,165530380,165530380,0.6609
2262.01,165530380,165530379,0.2258
2262.01,165530380,165550692,0.0423
2262.01,165530380,165530376,0.0368
2262.01,165530380,165530375,0.0342
2263.01,159400561,159400560,0.6661
2263.01,159400561,159400561,0.3054
2263.01,159400561,159400554,0.0284
2264.01,235943205,235943205,1.0000
2265.01,310231275,310231275,1.0000
2266.01,8348911,8348911,1.0000
2267.01,459837008,459837008,1.0000
2267.03,459837008,459837008,1.0000
2268.01,20203297,20203297,1.0000
2269.01,441798995,1401098377,0.3729
2269.01,441798995,441798995,0.3251
2269.01,441798995,441799001,0.0837
2269.01,441798995,441798990,0.0523
2269.01,441798995,1401098355,0.0421
2269.01,441798995,441799006,0.0402
2269.01,441798995,441799002,0.0276
2269.01,441798995,441798996,0.0216
2269.01,441798995,441798994,0.0182
2269.01,441798995,441799005,0.0084
2269.01,441798995,441799004,0.0064
2269.01,441798995,441795735,0.0008
2269.01,441798995,441798987,0.0007
2269.02,441798995,441798995,0.4129
2269.02,441798995,1401098377,0.4071
2269.02,441798995,1401098355,0.0663
2269.02,441798995,441799001,0.0586
2269.02,441798995,441799006,0.0315
2269.02,441798995,441799005,0.0068
2269.02,441798995,441798994,0.0055
2269.02,441798995,441799002,0.0048
2269.02,441798995,441798996,0.0047
2269.02,441798995,441799004,0.0010
2269.02,441798995,441798987,0.0006
2269.03,441798995,441798995,0.3701
2269.03,441798995,1401098377,0.2372
2269.03,441798995,1401098355,0.0983
2269.03,441798995,441799006,0.0835
2269.03,441798995,441799002,0.0518
2269.03,441798995,441798996,0.0495
2269.03,441798995,441799005,0.0443
2269.03,441798995,441798994,0.0297
2269.03,441798995,441799004,0.0249
2269.03,441798995,441799001,0.0102
2269.03,441798995,441795735,0.0002
2270.01,198178505,198178510,0.4781
2270.01,198178505,198178505,0.3621
2270.01,198178505,198178509,0.1599
2271.01,258389327,258389327,1.0000
2272.01,265460043,265460043,0.7274
2272.01,265460043,265460061,0.1353
2272.01,265460043,265460056,0.0873
2272.01,265460043,265460048,0.0175
2272.01,265460043,265459995,0.0135
2272.01,265460043,265460050,0.0103
2272.01,265460043,265460052,0.0068
2272.01,265460043,265460012,0.0015
2272.01,265460043,265460049,0.0002
2272.01,265460043,265460070,0.0002
2273.01,142117976,142117976,0.9957
2273.01,142117976,142117982,0.0040
2273.01,142117976,142117969,0.0003
2274.01,289164482,289164482,0.2828
2274.01,289164482,1550481885,0.2415
2274.01,289164482,289164478,0.2004
2274.01,289164482,1550481879,0.1227
2274.01,289164482,289164476,0.0651
2274.01,289164482,289164481,0.0389
2274.01,289164482,289164474,0.0269
2274.01,289164482,289164470,0.0176
2274.01,289164482,289164499,0.0029
2274.01,289164482,289164490,0.0007
2274.01,289164482,289164495,0.0003
2274.01,289164482,289164480,0.0003
2274.02,289164482,1550481885,0.2688
2274.02,289164482,289164482,0.2475
2274.02,289164482,289164499,0.1110
2274.02,289164482,289164496,0.0836
2274.02,289164482,289164500,0.0583
2274.02,289164482,289164478,0.0521
2274.02,289164482,289164470,0.0307
2274.02,289164482,289164472,0.0303
2274.02,289164482,1550481879,0.0277
2274.02,289164482,289164495,0.0218
2274.02,289164482,289164475,0.0191
2274.02,289164482,1550481880,0.0184
2274.02,289164482,289164481,0.0183
2274.02,289164482,289164476,0.0045
2274.02,289164482,289164474,0.0028
2274.02,289164482,1550480291,0.0027
2274.02,289164482,289164490,0.0015
2274.02,289164482,289164469,0.0005
2274.02,289164482,289164480,0.0003
2275.01,272679240,272679240,0.9107
2275.01,272679240,272679241,0.0892
2275.01,272679240,272679243,0.0001
2276.01,198456933,198456933,0.6682
2276.01,198456933,198456927,0.1944
2276.01,198456933,198456922,0.0907
2276.01,198456933,198456931,0.0467
2277.01,288516853,288515039,0.2705
2277.01,288516853,288516853,0.2128
2277.01,288516853,288516854,0.2005
2277.01,288516853,288516849,0.1875
2277.01,288516853,288516855,0.1287
2278.01,243313296,243313296,0.2575
2278.01,243313296,243313300,0.2161
2278.01,243313296,243313304,0.2014
2278.01,243313296,1717535728,0.0801
2278.01,243313296,1717535721,0.0651
2278.01,243313296,1717535729,0.0522
2278.01,243313296,1717535720,0.0331
2278.01,243313296,1717535497,0.0269
2278.01,243313296,243313292,0.0173
2278.01,243313296,243313332,0.0169
2278.01,243313296,243313290,0.0115
2278.01,243313296,243313287,0.0052
2278.01,243313296,243313293,0.0049
2278.01,243313296,1717535723,0.0043
2278.01,243313296,243313291,0.0034
2278.01,243313296,243313275,0.0017
2278.01,243313296,243313309,0.0016
2278.01,243313296,243313297,0.0008
2279.01,115623434,115623434,0.4694
2279.01,115623434,1270806721,0.4424
2279.01,115623434,115623435,0.0382
2279.01,115623434,115623425,0.0381
2279.01,115623434,115623431,0.0090
2279.01,115623434,115623438,0.0029
2280.01,115583726,115583733,0.2671
2280.01,115583726,115583735,0.2570
2280.01,115583726,115583726,0.2567
2280.01,115583726,115583731,0.2117
2280.01,115583726,115583724,0.0076
2281.01,264171144,264171135,0.4005
2281.01,264171144,264171144,0.3459
2281.01,264171144,264171136,0.1067
2281.01,264171144,264171140,0.1063
2281.01,264171144,264171131,0.0244
2281.01,264171144,264171146,0.0088
2281.01,264171144,264171143,0.0076
2282.01,237211410,237211410,0.3605
2282.01,237211410,237211409,0.2262
2282.01,237211410,237211406,0.1535
2282.01,237211410,237211407,0.0918
2282.01,237211410,237211411,0.0827
2282.01,237211410,237211419,0.0504
2282.01,237211410,237211418,0.0348
2283.01,198211976,198211966,0.3596
2283.01,198211976,198211976,0.2305
2283.01,198211976,198211965,0.1926
2283.01,198211976,198211975,0.1377
2283.01,198211976,198211973,0.0560
2283.01,198211976,198211970,0.0090
2283.01,198211976,198211978,0.0054
2283.01,198211976,198213785,0.0031
2283.01,198211976,198213784,0.0022
2283.01,198211976,1201238561,0.0022
2283.01,198211976,198211977,0.0018
2286.01,237201858,237201858,0.9992
2286.01,237201858,237201852,0.0008
2287.01,160077104,160077104,0.2708
2287.01,160077104,160077106,0.1813
2287.01,160077104,160077102,0.1546
2287.01,160077104,160081917,0.1504
2287.01,160077104,160077103,0.1485
2287.01,160077104,160077110,0.0516
2287.01,160077104,160081915,0.0427
2288.01,462615350,462615350,0.9997
2288.01,462615350,462615357,0.0002
2289.01,82452140,82452139,0.5957
2289.01,82452140,82452140,0.4043
2290.01,321688498,321688498,0.4506
2290.01,321688498,321688467,0.2911
2290.01,321688498,321688485,0.0840
2290.01,321688498,321688494,0.0654
2290.01,321688498,321688478,0.0401
2290.01,321688498,321688487,0.0377
2290.01,321688498,321688496,0.0168
2290.01,321688498,2023014094,0.0140
2290.01,321688498,321688504,0.0003
2291.01,236934937,236934942,0.5493
2291.01,236934937,236934937,0.3201
2291.01,236934937,236934947,0.1222
2291.01,236934937,236934949,0.0081
2291.01,236934937,236934934,0.0002
2291.01,236934937,236934946,0.0001
2292.01,236934268,236934268,0.4184
2292.01,236934268,236934238,0.2891
2292.01,236934268,236934258,0.0854
2292.01,236934268,236934256,0.0679
2292.01,236934268,236934273,0.0483
2292.01,236934268,236934276,0.0350
2292.01,236934268,1981013533,0.0320
2292.01,236934268,236934266,0.0239
2293.01,71347873,71347872,0.5721
2293.01,71347873,71347873,0.4279
2294.01,284361752,284361752,0.2976
2294.01,284361752,1717473837,0.1685
2294.01,284361752,284361756,0.1335
2294.01,284361752,284361767,0.0895
2294.01,284361752,1717473820,0.0893
2294.01,284361752,284361765,0.0889
2294.01,284361752,284361772,0.0657
2294.01,284361752,243274097,0.0482
2294.01,284361752,243274098,0.0129
2294.01,284361752,284361753,0.0058
2296.01,165554103,165554122,0.2995
2296.01,165554103,165554103,0.2492
2296.01,165554103,165554106,0.1495
2296.01,165554103,165554102,0.1397
2296.01,165554103,165554091,0.1044
2296.01,165554103,1400741353,0.0278
2296.01,165554103,165552414,0.0154
2296.01,165554103,165554109,0.0100
2296.01,165554103,165554108,0.0044
2297.01,233500935,233500935,0.9333
2297.01,233500935,233500932,0.0345
2297.01,233500935,233500933,0.0322
2298.01,229608594,229608594,1.0000
2299.01,362220495,362220495,0.2556
2299.01,362220495,362222686,0.2391
2299.01,362220495,1718317037,0.2067
2299.01,362220495,1718317036,0.0891
2299.01,362220495,1718317039,0.0821
2299.01,362220495,362220491,0.0696
2299.01,362220495,362220490,0.0577
2300.01,280031353,280031353,0.8104
2300.01,280031353,280031336,0.1882
2300.01,280031353,280031354,0.0009
2300.01,280031353,1884374115,0.0004
2300.02,280031353,280031353,1.0000
2301.01,283829553,1102212490,0.4030
2301.01,283829553,283829553,0.3661
2301.01,283829553,283829557,0.1206
2301.01,283829553,283829560,0.0564
2301.01,283829553,283819898,0.0398
2301.01,283829553,283829561,0.0136
2301.01,283829553,283829552,0.0005
2302.01,144000801,144000801,1.0000
2304.01,70420766,70420766,1.0000
2305.01,232079930,232079930,1.0000
2306.01,147284470,2027386662,0.5606
2306.01,147284470,147284470,0.4394
2307.01,270219048,270219048,0.9115
2307.01,270219048,2028202009,0.0885
2308.01,234489976,234489976,1.0000
2309.01,328012209,328012209,1.0000
2310.01,38467100,38467100,1.0000
2311.01,25139786,25139786,1.0000
2312.01,147425389,147425389,1.0000
2313.01,325468685,325468685,1.0000
2314.01,355446093,355446093,1.0000
2315.01,302333151,302333151,1.0000
2316.01,61980227,61980227,1.0000
2322.01,300812741,300812741,0.7453
2322.01,300812741,300812728,0.1151
2322.01,300812741,300812729,0.1128
2322.01,300812741,764823031,0.0175
2322.01,300812741,300812739,0.0093
2322.02,300812741,300812741,0.4512
2322.02,300812741,764823244,0.1644
2322.02,300812741,764823031,0.1191
2322.02,300812741,300812729,0.0828
2322.02,300812741,300812728,0.0788
2322.02,300812741,300812734,0.0546
2322.02,300812741,300812739,0.0469
2322.02,300812741,300812751,0.0022
2324.01,69819610,69819610,1.0000
2325.01,152800085,152800083,0.7041
2325.01,152800085,152800085,0.2959
2327.01,177308364,177308363,0.5000
2327.01,177308364,177308364,0.4701
2327.01,177308364,177308367,0.0294
2327.01,177308364,177308349,0.0005
2328.01,394287035,394287035,1.0000
2332.01,286000547,286000547,1.0000
2333.01,358579111,358579111,1.0000
2334.01,200743403,200743403,1.0000
2335.01,160003961,160003962,0.9832
2335.01,160003961,160003961,0.0168
2336.01,88902249,88902249,1.0000
2338.01,24358417,24358417,1.0000
2339.01,279514271,279514271,1.0000
2343.01,166834768,166834768,0.9999
2344.01,311179742,311179742,0.9995
2344.01,311179742,1309806736,0.0003
2345.01,91555165,91555165,1.0000
2345.02,91555165,91555165,1.0000
2346.01,317483660,317483660,1.0000
2347.01,301343785,649761287,0.5988
2347.01,301343785,301343785,0.3337
2347.01,301343785,301343277,0.0675
2348.01,317019074,317019074,1.0000
2349.01,405452527,405452527,1.0000
2350.01,47601197,47601197,1.0000
2350.02,47601197,47601197,1.0000
2351.01,290036495,290036495,1.0000
2352.01,32925763,32925763,0.9997
2352.01,32925763,32925761,0.0003
2353.01,177079323,177079322,0.4785
2353.01,177079323,177079325,0.1239
2353.01,177079323,177079312,0.1077
2353.01,177079323,177079336,0.1031
2353.01,177079323,177079323,0.0994
2353.01,177079323,177079324,0.0806
2353.01,177079323,177079318,0.0069
2355.01,124515764,124515765,0.9995
2355.01,124515764,124515764,0.0005
2356.01,30947715,30947715,0.9998
2356.01,30947715,30947725,0.0001
2357.01,124206468,124206468,1.0000
2358.01,124095888,124095894,0.4776
2358.01,124095888,124095888,0.2379
2358.01,124095888,124095884,0.2364
2358.01,124095888,124095920,0.0351
2358.01,124095888,998936319,0.0130
2359.01,436102447,436102447,1.0000
2361.01,204671232,204671232,1.0000
2362.01,302924206,631367210,0.6541
2362.01,302924206,302924206,0.3459
2363.01,445456888,445456888,1.0000
2364.01,39414571,39414571,1.0000
2365.01,344085117,344085117,0.6513
2365.01,344085117,344085118,0.3294
2365.01,344085117,767274126,0.0133
2365.01,344085117,344080941,0.0038
2365.01,344085117,344085100,0.0021
2366.01,39218269,39218269,1.0000
2367.01,441159680,441159680,1.0000
2368.01,401125028,401125028,1.0000
2369.01,220068921,220068921,1.0000
2370.01,347357977,347357977,1.0000
2371.01,432132155,432132155,1.0000
2372.01,189620016,189620016,1.0000
2373.01,332558858,332558858,1.0000
2374.01,439366538,439366538,1.0000
2376.01,326522874,326522874,1.0000
2377.01,146165619,146165619,1.0000
2378.01,231063955,231063955,1.0000
2379.01,201177276,201177276,1.0000
2381.01,39080923,39080923,1.0000
2382.01,2760219,2760219,1.0000
2383.01,20897611,20897611,1.0000
2384.01,382602147,382602147,0.9974
2384.01,382602147,631341482,0.0026
2385.01,231850364,231850364,1.0000
2387.01,237885040,237885040,1.0000
2388.01,382625239,382625239,0.3725
2388.01,382625239,382625236,0.1573
2388.01,382625239,382625255,0.1534
2388.01,382625239,765514143,0.1288
2388.01,382625239,382573300,0.0852
2388.01,382625239,382625231,0.0273
2388.01,382625239,382625246,0.0248
2388.01,382625239,382625243,0.0171
2388.01,382625239,765514146,0.0163
2388.01,382625239,382625245,0.0065
2388.01,382625239,382625242,0.0044
2388.01,382625239,382625222,0.0039
2388.01,382625239,382625233,0.0026
2389.01,89544985,89544985,1.0000
2390.01,369965258,369965258,0.9957
2390.01,369965258,369965257,0.0043
2391.01,299897516,299897516,1.0000
2392.01,149349867,149349867,0.6131
2392.01,149349867,149349870,0.3769
2392.01,149349867,733997984,0.0089
2392.01,149349867,733997988,0.0011
2392.02,149349867,149349867,0.5894
2392.02,149349867,149349870,0.3599
2392.02,149349867,733997984,0.0376
2392.02,149349867,733997988,0.0125
2392.02,149349867,149349862,0.0002
2392.02,149349867,149349864,0.0002
2392.02,149349867,733997713,0.0001
2393.01,231071138,231071138,1.0000
2394.01,144297844,144297844,1.0000
2395.01,144124187,144124187,1.0000
2396.01,333734769,333734769,0.9919
2396.01,333734769,333734767,0.0080
2397.01,306337838,306337838,1.0000
2398.01,322807675,322807675,1.0000
2399.01,219701535,219701535,1.0000
2401.01,11521555,11521555,1.0000
2402.01,1525480,1525480,1.0000
2404.01,142087638,142087638,0.9999
2404.02,142087638,142087638,1.0000
2404.03,142087638,142087638,0.9836
2404.03,142087638,142087622,0.0164
2405.01,231297123,231297123,1.0000
2407.01,153078576,153078576,1.0000
2408.01,67630845,67630845,1.0000
2410.01,248391319,248391319,1.0000
2415.01,161223358,161223358,1.0000
2416.01,237922465,237922465,1.0000
2419.01,358248442,358248442,0.5360
2419.01,358248442,650660571,0.4640
2420.01,268532343,268532343,1.0000
2421.01,70524163,70524163,1.0000
2423.01,197807043,197807043,1.0000
2425.01,248387177,248387177,0.9996
2425.01,248387177,610758840,0.0004
2426.01,97486178,97486178,1.0000
2429.01,420051632,420051632,1.0000
2430.01,23170835,23170835,0.5059
2430.01,23170835,651919876,0.4933
2430.01,23170835,23170842,0.0008
2431.01,258804746,258804746,1.0000
2432.01,347553438,347553438,0.7676
2432.01,347553438,347570964,0.1455
2432.01,347553438,347553440,0.0869
2434.01,155001079,155001079,1.0000
2437.01,251094370,251094370,1.0000
2439.01,274194927,274194927,1.0000
2440.01,129839175,129839175,1.0000
2441.01,219175972,219175972,0.7666
2441.01,219175972,219175986,0.2261
2441.01,219175972,219175973,0.0073
2441.02,219175972,219175972,0.4700
2441.02,219175972,219175986,0.2399
2441.02,219175972,219175973,0.1966
2441.02,219175972,219175981,0.0398
2441.02,219175972,219175982,0.0391
2441.02,219175972,219175966,0.0107
2441.02,219175972,219175968,0.0040
2443.01,318753380,318753380,1.0000
2444.01,29959760,29959760,0.9928
2444.01,29959760,29959761,0.0072
2446.01,142868621,142868621,1.0000
2447.01,1167538,1167538,1.0000
2448.01,231721005,231721006,0.7328
2448.01,231721005,231721005,0.2085
2448.01,231721005,231720996,0.0586
2448.02,231721005,231721006,0.5916
2448.02,231721005,231721005,0.2488
2448.02,231721005,231720996,0.1594
2448.02,231721005,231721003,0.0002
2449.01,170729775,170729775,1.0000
2450.01,408114363,408114363,1.0000
2453.01,59128183,59128183,0.9998
2454.01,67782629,67782629,0.9956
2454.01,67782629,671820782,0.0025
2454.01,67782629,67782625,0.0019
2455.01,434260570,434260570,1.0000
2456.01,311271011,311271011,1.0000
2457.01,117799904,117799904,1.0000
2458.01,449197831,449197831,0.9983
2458.01,449197831,449202247,0.0014
2458.01,449197831,449201244,0.0001
2458.01,449197831,449201242,0.0001
2459.01,192790476,192790476,1.0000
2460.01,454224694,454224694,0.9898
2460.01,454224694,454224686,0.0102
2462.01,248434780,248434780,1.0000
2463.01,452375478,452375478,1.0000
2465.01,146523262,146523262,1.0000
2467.01,71013298,71013296,0.4601
2467.01,71013298,71013298,0.3563
2467.01,71013298,71013303,0.1836
2470.01,298981199,298981199,0.9999
2470.01,298981199,298981201,0.0001
2471.01,71088556,71088556,0.7297
2471.01,71088556,671586280,0.2703
2472.01,248650906,248650906,0.9981
2472.01,248650906,248650904,0.0012
2472.01,248650906,248650907,0.0007
2473.01,399868187,399868187,1.0000
2477.01,412054152,412060659,0.8551
2477.01,412054152,412060652,0.1449
2477.01,412054152,412054152,0.0000
2478.01,262435954,262435954,1.0000
2479.01,167661160,167661160,1.0000
2481.01,262258341,262258341,1.0000
2484.01,68035559,68035559,1.0000
2485.01,328934463,328934463,1.0000
2486.01,369376388,369376388,0.6975
2486.01,369376388,651118399,0.3025
2487.01,394346745,394346745,1.0000
2488.01,139251123,139251123,1.0000
2489.01,279327604,279327604,0.9590
2489.01,279327604,279327611,0.0410
2490.01,77437543,77437543,1.0000
2491.01,80567842,80567842,1.0000
2492.01,282498590,282498590,1.0000
2493.01,123664207,123664207,1.0000
2494.01,282576340,282576340,1.0000
2494.02,282576340,282576340,1.0000
2495.01,33091590,33091597,0.3454
2495.01,33091590,33091590,0.2694
2495.01,33091590,33091591,0.1006
2495.01,33091590,33091557,0.0881
2495.01,33091590,33091518,0.0804
2495.01,33091590,33091566,0.0385
2495.01,33091590,33040758,0.0299
2495.01,33091590,756069029,0.0148
2495.01,33091590,33040765,0.0141
2495.01,33091590,33091620,0.0065
2495.01,33091590,33091612,0.0051
2495.01,33091590,33091580,0.0045
2495.01,33091590,33091609,0.0016
2495.01,33091590,33040777,0.0007
2495.01,33091590,756069037,0.0001
2496.01,160328683,160328683,0.9863
2496.01,160328683,160328682,0.0137
2498.01,263179590,263179590,0.5679
2498.01,263179590,715328024,0.4320
2499.01,67196573,67196573,1.0000
2500.01,206785987,206785987,1.0000
2501.01,134471108,134471108,0.9981
2501.01,134471108,134471123,0.0019
2504.01,206906112,206906116,0.4617
2504.01,206906112,206906112,0.4421
2504.01,206906112,206906136,0.0502
2504.01,206906112,206906111,0.0317
2504.01,206906112,206906144,0.0136
2504.01,206906112,206906122,0.0006
2505.01,443127052,443127045,0.2944
2505.01,443127052,443127043,0.2929
2505.01,443127052,709435800,0.1613
2505.01,443127052,443127050,0.1560
2505.01,443127052,443127049,0.0725
2505.01,443127052,443127052,0.0213
2505.01,443127052,443127072,0.0009
2505.01,443127052,443127056,0.0004
2505.01,443127052,443127034,0.0002
2507.01,354519019,354519019,1.0000
2509.01,143282930,143282924,0.9993
2509.01,143282930,143282930,0.0006
2512.01,124491883,124497137,0.7780
2512.01,124491883,124497169,0.2023
2512.01,124491883,124491883,0.0124
2512.01,124491883,124497136,0.0065
2512.01,124491883,124497139,0.0005
2512.01,124491883,124497134,0.0003
2513.01,59842822,59842822,0.1854
2513.01,59842822,59842818,0.1308
2513.01,59842822,707295503,0.1129
2513.01,59842822,59842815,0.1126
2513.01,59842822,59842836,0.1112
2513.01,59842822,59842811,0.1082
2513.01,59842822,59751429,0.0336
2513.01,59842822,59842839,0.0335
2513.01,59842822,59842809,0.0281
2513.01,59842822,707295468,0.0263
2513.01,59842822,59751412,0.0256
2513.01,59842822,707295518,0.0199
2513.01,59842822,59842810,0.0182
2513.01,59842822,59751427,0.0127
2513.01,59842822,59751426,0.0095
2513.01,59842822,59751415,0.0095
2513.01,59842822,59751417,0.0074
2513.01,59842822,59751406,0.0055
2513.01,59842822,59751408,0.0054
2513.01,59842822,59751405,0.0026
2513.01,59842822,707295483,0.0012
2514.01,317134140,317134140,0.5965
2514.01,317134140,317134137,0.3767
2514.01,317134140,317134146,0.0252
2514.01,317134140,317134143,0.0016
2515.01,123627908,123627903,0.9991
2515.01,123627908,123627892,0.0006
2515.01,123627908,123627908,0.0004
2518.01,96925186,96925186,0.9958
2518.01,96925186,96925172,0.0037
2518.01,96925186,771914207,0.0004
2519.01,47720259,47720259,0.8015
2519.01,47720259,47720260,0.1013
2519.01,47720259,47720257,0.0922
2519.01,47720259,47720261,0.0017
2519.01,47720259,707045762,0.0014
2519.01,47720259,47720254,0.0008
2519.01,47720259,47720265,0.0006
2519.01,47720259,47720263,0.0003
2519.01,47720259,47720258,0.0001
2520.01,177414713,751884520,0.0559
2520.01,177414713,177414672,0.0553
2520.01,177414713,177414663,0.0528
2520.01,177414713,177414713,0.0521
2520.01,177414713,177414702,0.0520
2520.01,177414713,177414680,0.0518
2520.01,177414713,177414670,0.0504
2520.01,177414713,751884516,0.0449
2520.01,177414713,751884514,0.0432
2520.01,177414713,177414667,0.0432
2520.01,177414713,751884515,0.0427
2520.01,177414713,177414698,0.0397
2520.01,177414713,177414700,0.0396
2520.01,177414713,177414714,0.0360
2520.01,177414713,177414666,0.0355
2520.01,177414713,177414718,0.0323
2520.01,177414713,751884513,0.0319
2520.01,177414713,177414717,0.0284
2520.01,177414713,751884519,0.0257
2520.01,177414713,751884517,0.0231
2520.01,177414713,177414701,0.0198
2520.01,177414713,177414727,0.0175
2520.01,177414713,177414707,0.0171
2520.01,177414713,751884518,0.0159
2520.01,177414713,177414752,0.0156
2520.01,177414713,177414731,0.0141
2520.01,177414713,177414751,0.0105
2520.01,177414713,177414756,0.0080
2520.01,177414713,751875193,0.0078
2520.01,177414713,177414743,0.0063
2520.01,177414713,177414709,0.0057
2520.01,177414713,751875187,0.0038
2520.01,177414713,177414726,0.0034
2520.01,177414713,177414711,0.0033
2520.01,177414713,177414715,0.0027
2520.01,177414713,177414755,0.0027
2520.01,177414713,177414754,0.0026
2520.01,177414713,177414780,0.0023
2520.01,177414713,177414738,0.0012
2520.01,177414713,177414761,0.0009
2520.01,177414713,177414740,0.0007
2520.01,177414713,177414742,0.0007
2520.01,177414713,177414746,0.0007
2521.01,72556406,72556406,1.0000
2522.01,148883384,751740997,0.0459
2522.01,148883384,751741006,0.0403
2522.01,148883384,148883361,0.0402
2522.01,148883384,148883341,0.0397
2522.01,148883384,148883335,0.0391
2522.01,148883384,148883344,0.0389
2522.01,148883384,751740993,0.0385
2522.01,148883384,148883384,0.0380
2522.01,148883384,148883392,0.0374
2522.01,148883384,148883398,0.0357
2522.01,148883384,148883357,0.0356
2522.01,148883384,148883346,0.0356
2522.01,148883384,751740991,0.0337
2522.01,148883384,148883383,0.0331
2522.01,148883384,148883416,0.0307
2522.01,148883384,751741009,0.0305
2522.01,148883384,148883343,0.0300
2522.01,148883384,751740996,0.0295
2522.01,148883384,148883405,0.0287
2522.01,148883384,751740908,0.0268
2522.01,148883384,148883407,0.0261
2522.01,148883384,751741018,0.0259
2522.01,148883384,751741011,0.0258
2522.01,148883384,148883332,0.0236
2522.01,148883384,148883414,0.0206
2522.01,148883384,148883415,0.0189
2522.01,148883384,148883351,0.0183
2522.01,148883384,751740907,0.0165
2522.01,148883384,751740998,0.0152
2522.01,148883384,148883444,0.0151
2522.01,148883384,148883431,0.0150
2522.01,148883384,148883447,0.0123
2522.01,148883384,148883374,0.0120
2522.01,148883384,148883403,0.0111
2522.01,148883384,148883456,0.0096
2522.01,148883384,148883419,0.0081
2522.01,148883384,148883393,0.0074
2522.01,148883384,148883373,0.0026
2522.01,148883384,148883387,0.0025
2522.01,148883384,751741000,0.0020
2522.01,148883384,751740947,0.0013
2522.01,148883384,751740954,0.0013
2522.01,148883384,148883468,0.0006
2522.01,148883384,751740946,0.0004
2522.01,148883384,148883422,0.0002
2523.01,443213925,443213925,0.4827
2523.01,443213925,443213927,0.4356
2523.01,443213925,443213928,0.0585
2523.01,443213925,443213907,0.0102
2523.01,443213925,443163389,0.0061
2523.01,443213925,443213941,0.0030
2523.01,443213925,443213929,0.0029
2523.01,443213925,443213938,0.0006
2523.01,443213925,443213940,0.0005
2525.01,149601126,149601126,0.9953
2525.01,149601126,734409710,0.0028
2525.01,149601126,149601125,0.0013
2525.01,149601126,149573191,0.0006
2525.02,149601126,149601126,1.0000
2526.01,380836882,380836882,1.0000
2527.01,126572546,126572546,1.0000
2528.01,83154030,83154030,1.0000
2529.01,269333648,269333648,1.0000
2530.01,52059926,52059926,1.0000
2531.01,262843259,262843259,1.0000
2532.01,20579360,20579360,1.0000
2533.01,418012030,418012030,1.0000
2535.01,204698337,204698337,1.0000
2536.01,20299658,20299658,1.0000
2537.01,399967279,399967279,1.0000
2538.01,443115574,443115569,0.9796
2538.01,443115574,443115615,0.0204
2538.01,443115574,443115574,0.0000
2539.01,201508515,705932298,0.4229
2539.01,201508515,201508515,0.3613
2539.01,201508515,705932300,0.2159
2540.01,354518617,354518617,0.9999
2540.02,354518617,354518617,0.9998
2540.02,354518617,354518613,0.0002
2541.01,31054498,31054497,0.9983
2541.01,31054498,31054498,0.0017
2542.01,431971818,431971818,0.5735
2542.01,431971818,431971832,0.4100
2542.01,431971818,431948252,0.0163
2542.01,431971818,431948236,0.0002
2544.01,341419787,341419787,1.0000
2545.01,149845414,149845414,1.0000
2546.01,388089437,388089437,0.9878
2546.01,388089437,388089438,0.0122
2549.01,80711765,504357528,0.5817
2549.01,80711765,80711765,0.4183
2550.01,294500964,294500964,0.5045
2550.01,294500964,294500963,0.4955
2551.01,6276559,6276559,1.0000
2552.01,31515092,31515092,0.6268
2552.01,31515092,751019335,0.3223
2552.01,31515092,31515125,0.0428
2552.01,31515092,31515091,0.0038
2552.01,31515092,31515098,0.0019
2552.01,31515092,751019331,0.0018
2552.01,31515092,751019337,0.0004
2552.01,31515092,31515099,0.0002
2553.01,238542895,238542895,1.0000
2555.01,155491828,155491828,1.0000
2556.01,468981993,468981993,1.0000
2557.01,269400980,269400980,1.0000
2558.01,283307274,283307274,1.0000
2561.01,422385684,422385684,1.0000
2562.01,420177051,420177051,1.0000
2564.01,334482103,334482103,1.0000
2566.01,284679064,284679064,1.0000
2567.01,258920431,258920431,1.0000
2569.01,248655556,248655556,1.0000
2570.01,239816546,239816546,1.0000
2573.01,160037058,160037058,1.0000
2574.01,159332859,159332859,1.0000
2575.01,142784687,142784687,1.0000
2577.01,112316665,112316665,1.0000
2578.01,104986789,104986789,1.0000
2580.01,102713734,102713734,1.0000
2582.01,21279791,21279791,1.0000
2583.01,7548817,7548817,1.0000
2586.01,458647887,458647887,0.9973
2586.01,458647887,458647890,0.0017
2586.01,458647887,458647891,0.0011
2587.01,68007716,68007716,1.0000
2588.01,284418751,284418751,1.0000
2591.01,229285649,229285649,1.0000
2593.01,258983679,258983680,0.6508
2593.01,258983679,258983683,0.2445
2593.01,258983679,258983677,0.0973
2593.01,258983679,258983684,0.0059
2593.01,258983679,760801684,0.0010
2593.01,258983679,760801693,0.0005
2593.01,258983679,258983679,0.0000
2595.01,151284882,151284886,0.5693
2595.01,151284882,151284882,0.4306
2595.01,151284882,151284853,0.0001
2596.01,37089434,37089434,0.9992
2596.01,37089434,36917039,0.0008
2597.01,220139435,220139435,1.0000
2602.01,191928543,191928543,1.0000
2603.01,176772671,176772671,1.0000
2605.01,146776480,146776480,1.0000
2606.01,355800238,355800238,1.0000
2607.01,149539158,149539158,0.1872
2607.01,149539158,149539162,0.1206
2607.01,149539158,149539157,0.1039
2607.01,149539158,149539163,0.0968
2607.01,149539158,149539161,0.0911
2607.01,149539158,149539165,0.0795
2607.01,149539158,149539160,0.0716
2607.01,149539158,149539159,0.0699
2607.01,149539158,350520323,0.0533
2607.01,149539158,734412592,0.0479
2607.01,149539158,149539156,0.0277
2607.01,149539158,149539154,0.0238
2607.01,149539158,734412587,0.0161
2607.01,149539158,734412589,0.0066
2607.01,149539158,350520327,0.0023
2607.01,149539158,350520318,0.0017
2608.01,269850928,269850928,1.0000
2609.01,308883808,308883808,1.0000
2610.01,268914377,268914378,0.5217
2610.01,268914377,268914391,0.4178
2610.01,268914377,268914392,0.0417
2610.01,268914377,268914377,0.0187
2614.01,263075864,612192147,0.9979
2614.01,263075864,263075864,0.0021
2618.01,231076038,231076041,0.8684
2618.01,231076038,231076040,0.0599
2618.01,231076038,231076043,0.0404
2618.01,231076038,231076039,0.0282
2618.01,231076038,679825594,0.0021
2618.01,231076038,231076038,0.0009
2631.01,140067837,140067837,1.0000
2633.01,386131764,749689645,0.1220
2633.01,386131764,386131743,0.1213
2633.01,386131764,386131740,0.1192
2633.01,386131764,386131744,0.0976
2633.01,386131764,749689643,0.0889
2633.01,386131764,386131756,0.0774
2633.01,386131764,386131747,0.0769
2633.01,386131764,386131759,0.0612
2633.01,386131764,749689647,0.0531
2633.01,386131764,386131722,0.0352
2633.01,386131764,386131741,0.0238
2633.01,386131764,749689574,0.0199
2633.01,386131764,386131715,0.0172
2633.01,386131764,386131766,0.0124
2633.01,386131764,386131781,0.0081
2633.01,386131764,386131777,0.0081
2633.01,386131764,749689654,0.0075
2633.01,386131764,386205346,0.0062
2633.01,386131764,386131780,0.0058
2633.01,386131764,386131768,0.0055
2633.01,386131764,386131650,0.0046
2633.01,386131764,386131813,0.0043
2633.01,386131764,386131693,0.0039
2633.01,386131764,386131700,0.0036
2633.01,386131764,386131764,0.0035
2633.01,386131764,386131771,0.0030
2633.01,386131764,386131786,0.0018
2633.01,386131764,386131784,0.0017
2633.01,386131764,749689652,0.0015
2633.01,386131764,386131770,0.0014
2633.01,386131764,386131765,0.0011
2633.01,386131764,386131738,0.0006
2633.01,386131764,386131806,0.0005
2633.01,386131764,386131789,0.0004
2633.01,386131764,386131801,0.0003
2633.01,386131764,386131795,0.0002
2634.01,318812447,318812447,1.0000
2635.01,358557578,358557578,0.9842
2635.01,358557578,358560824,0.0149
2635.01,358557578,358557575,0.0005
2635.01,358557578,358557574,0.0002
2635.01,358557578,358557513,0.0002
2636.01,119925436,119925436,0.7842
2636.01,119925436,937437419,0.2158
2637.01,349408306,349408306,1.0000
2638.01,458342769,458342769,0.9198
2638.01,458342769,458342788,0.0338
2638.01,458342769,458342906,0.0249
2638.01,458342769,458342687,0.0063
2638.01,458342769,458342741,0.0055
2638.01,458342769,458342749,0.0023
2638.01,458342769,458342707,0.0022
2638.01,458342769,458342715,0.0016
2638.01,458342769,458342729,0.0015
2638.01,458342769,458342693,0.0011
2638.01,458342769,458342668,0.0005
2638.01,458342769,458342755,0.0003
2638.01,458342769,458342649,0.0001
2639.01,98753307,98753307,1.0000
2640.01,135036669,135036669,0.8278
2640.01,135036669,135033817,0.1716
2640.01,135036669,135035617,0.0003
2640.01,135036669,135032201,0.0002
2641.01,162802770,162802770,0.9977
2641.01,162802770,162802775,0.0023
2644.01,385332171,385332171,1.0000
2645.01,372818426,372818426,1.0000
2649.01,230980206,230980206,1.0000
2654.01,200805484,200805484,1.0000
2659.01,147456499,147456499,1.0000
2661.01,144125079,144125079,1.0000
2662.01,423672208,423672208,0.9968
2662.01,423672208,630005071,0.0032
2663.01,423666115,423666115,1.0000
2665.01,186936449,186936449,1.0000
2666.01,170889511,170889511,1.0000
2668.01,192076548,192076548,0.6900
2668.01,192076548,826050800,0.2796
2668.01,192076548,826050805,0.0304
2671.01,190081497,190081499,0.9564
2671.01,190081497,190081503,0.0295
2671.01,190081497,190081539,0.0119
2671.01,190081497,190081531,0.0016
2671.01,190081497,190081483,0.0006
2671.01,190081497,190081497,0.0001
2672.01,129372561,129372568,1.0000
2672.01,129372561,129372561,0.0000
2673.01,1018843,830384390,0.5087
2673.01,1018843,1018843,0.4887
2673.01,1018843,1018825,0.0018
2673.01,1018843,830384374,0.0005
2673.01,1018843,1090094,0.0001
2673.01,1018843,1018823,0.0001
2674.01,434496663,434496663,0.9996
2674.01,434496663,901900005,0.0004
2675.01,179033846,179033845,0.6581
2675.01,179033846,179033846,0.3419
2676.01,420016507,420016507,1.0000
2679.01,323295908,323295908,1.0000
2681.01,209408136,209408136,1.0000
2682.01,200803270,200803270,1.0000
2686.01,159989004,159989004,1.0000
2687.01,155993822,155993822,1.0000
2688.01,98728690,98728690,1.0000
2689.01,92363023,92363023,1.0000
2696.01,139445621,139445621,1.0000
2700.01,56096837,56096837,1.0000
2701.01,44791617,44791617,0.5319
2701.01,44791617,686302630,0.4676
2701.01,44791617,44791613,0.0005
2705.01,169448771,169448771,1.0000
2711.01,396896334,396896334,1.0000
2713.01,332660287,671776542,0.9777
2713.01,332660287,332660287,0.0223
2714.01,332534326,332534326,1.0000
2716.01,284859630,284859630,1.0000
2719.01,176314383,176314383,0.9987
2719.01,176314383,176314381,0.0009
2719.01,176314383,176314385,0.0003
2720.01,169448297,671451275,0.8649
2720.01,169448297,169448297,0.1211
2720.01,169448297,169418048,0.0078
2720.01,169448297,169448294,0.0062
2722.01,153725446,153725446,1.0000
2725.01,100780304,100780304,0.6122
2725.01,100780304,100780300,0.3878
2729.01,39724477,39724477,1.0000
2731.01,34729329,34729329,0.6672
2731.01,34729329,34729327,0.1231
2731.01,34729329,34729323,0.1068
2731.01,34729329,707820668,0.0422
2731.01,34729329,34729339,0.0352
2731.01,34729329,34729306,0.0153
2731.01,34729329,34729316,0.0051
2731.01,34729329,34729309,0.0045
2731.01,34729329,34729298,0.0004
2731.01,34729329,707820124,0.0001
2732.01,34466256,34466254,1.0000
2732.01,34466256,34466256,0.0000
2739.01,319473643,319473643,1.0000
2741.01,283303192,283303192,1.0000
2768.01,443556801,443556801,0.7609
2768.01,443556801,443556819,0.1253
2768.01,443556801,443556812,0.0682
2768.01,443556801,443556820,0.0313
2768.01,443556801,443556806,0.0138
2768.01,443556801,708022858,0.0004
2778.01,332860211,332860211,1.0000
2792.01,237362186,237362186,0.9788
2792.01,237362186,237362196,0.0125
2792.01,237362186,237362184,0.0087
2796.01,220076110,220076110,1.0000
2802.01,139444326,139444326,0.6569
2802.01,139444326,139444319,0.3424
2802.01,139444326,708381704,0.0007
2804.01,44764338,44764338,0.5957
2804.01,44764338,44764332,0.3814
2804.01,44764338,44764333,0.0186
2804.01,44764338,44764331,0.0024
2804.01,44764338,872545859,0.0019
2806.01,193220940,193220940,0.9927
2806.01,193220940,193220944,0.0073
2807.01,11936042,11936042,0.9882
2807.01,11936042,11936044,0.0065
2807.01,11936042,11936056,0.0023
2807.01,11936042,11936048,0.0017
2807.01,11936042,11936028,0.0009
2807.01,11936042,25953805,0.0002
2808.01,192988021,192988021,0.8054
2808.01,192988021,192988018,0.1946
2810.01,80682484,80682484,0.6197
2810.01,80682484,937589049,0.3651
2810.01,80682484,937589312,0.0070
2810.01,80682484,80682503,0.0057
2810.01,80682484,937589043,0.0016
2810.01,80682484,80682508,0.0006
2810.01,80682484,80682490,0.0002
2818.01,151483286,151483286,1.0000
2819.01,387275908,387275908,1.0000
2827.01,440775339,440775339,0.9998
2827.01,440775339,440775342,0.0002
2834.01,156172268,156172268,1.0000
2844.01,387342052,387342052,1.0000
2847.01,175604949,175604949,1.0000
2850.01,453105377,453105377,1.0000
2874.01,123106490,123106484,0.9065
2874.01,123106490,769365917,0.0914
2874.01,123106490,123106490,0.0021
2876.01,10827386,10827386,1.0000
2891.01,342167886,342167886,1.0000
2912.01,118406995,118406995,0.8264
2912.01,118406995,811429766,0.1736
2922.01,45492609,45492609,0.8717
2922.01,45492609,45492612,0.1204
2922.01,45492609,872848797,0.0079
2930.01,30300445,30300445,1.0000
2938.01,11417087,11417087,1.0000
2946.01,302798365,302798365,1.0000
2952.01,302527524,302527524,1.0000
2956.01,463508231,463508231,1.0000
2958.01,463203560,463203555,0.9596
2958.01,463203560,463203548,0.0375
2958.01,463203560,463203566,0.0029
2958.01,463203560,463203560,0.0000
2971.01,453452264,453452264,1.0000
2978.01,315096343,315096343,0.9999
2978.01,315096343,315096339,0.0001
2981.01,287145649,287145649,1.0000
2984.01,168405330,168405330,1.0000
2986.01,148497855,148497855,1.0000
2989.01,97825640,97825640,1.0000
2990.01,73433128,73433128,1.0000
2992.01,49045066,49045066,1.0000
3010.01,357202877,357202877,1.0000
3022.01,287721202,287721202,1.0000
3023.01,454248975,454248975,1.0000
3041.01,371864043,371864043,1.0000
3044.01,357538688,357538688,0.8469
3044.01,357538688,357538615,0.1517
3044.01,357538688,357538691,0.0011
3044.01,357538688,357538693,0.0002
3051.01,288224503,288224503,1.0000
3066.01,461968320,461968320,1.0000
3069.01,457268255,457268255,0.9995
3069.01,457268255,457268264,0.0005
3082.01,428699140,428699140,1.0000
3083.01,405620289,405620289,1.0000
3086.01,374158843,374158843,0.9998
3086.01,374158843,864628591,0.0002
3098.01,163260812,163260812,1.0000
3105.01,124454726,124454726,0.6182
3105.01,124454726,998965599,0.2548
3105.01,124454726,124454722,0.1271
3112.01,98662211,98662211,1.0000
3114.01,94011343,94011343,1.0000
3118.01,58461209,58461209,1.0000
3124.01,454918388,454918388,0.9955
3124.01,454918388,454918379,0.0045
3127.01,17361,17361,1.0000
3128.01,453677947,453677947,0.9893
3128.01,453677947,453683558,0.0078
3128.01,453677947,453677932,0.0024
3128.01,453677947,453677930,0.0003
3128.01,453677947,453677938,0.0002
3136.01,418471796,418471796,0.9841
3136.01,418471796,418471841,0.0159
3148.01,323980895,323980895,1.0000
3159.01,449549170,449549170,0.3914
3159.01,449549170,1029261477,0.3197
3159.01,449549170,449549185,0.0829
3159.01,449549170,449549242,0.0493
3159.01,449549170,449549227,0.0377
3159.01,449549170,1029261468,0.0329
3159.01,449549170,449549223,0.0295
3159.01,449549170,1029261478,0.0269
3159.01,449549170,449549137,0.0099
3159.01,449549170,449549215,0.0067
3159.01,449549170,449549245,0.0061
3159.01,449549170,449549209,0.0021
3159.01,449549170,449549099,0.0013
3159.01,449549170,449549177,0.0012
3159.01,449549170,449549103,0.0010
3159.01,449549170,1029261462,0.0004
3159.01,449549170,449549073,0.0003
3159.01,449549170,449549125,0.0001
3159.01,449549170,449549263,0.0001
3159.01,449549170,449549111,0.0001
3160.01,440872576,440872576,1.0000
3168.01,410554986,410554986,1.0000
3185.01,363661031,363661031,1.0000
3187.01,245027119,245027119,0.5695
3187.01,245027119,994051527,0.4305
3198.01,121625070,121625070,1.0000
3211.01,323002911,323002911,1.0000
3232.01,269439355,269439355,0.9072
3232.01,269439355,846858576,0.0926
3232.01,269439355,269439357,0.0001
3235.01,243641947,243641947,1.0000
3245.01,203476998,203476998,1.0000
3246.01,179715231,179715231,1.0000
3250.01,125424836,125424836,0.9979
3250.01,125424836,1057139197,0.0021
3260.01,370138999,370138999,1.0000
3261.01,358070912,358070912,1.0000
3262.01,280096473,280096473,1.0000
3268.01,410358456,410358456,0.6834
3268.01,410358456,674970771,0.3166
3273.01,372443687,372443687,1.0000
3279.01,179987678,179987678,1.0000
3281.01,254142310,254142310,1.0000
3282.01,219924802,219924802,0.9998
3282.01,219924802,219924803,0.0002
3283.01,201660996,201660996,1.0000
3284.01,166220082,1923618055,0.5275
3284.01,166220082,166220082,0.4647
3284.01,166220082,166220099,0.0057
3284.01,166220082,166220084,0.0020
3284.01,166220082,1923618065,0.0001
3301.01,384016413,384016413,0.9992
3301.01,384016413,1205279063,0.0008
3303.01,381982417,381982417,1.0000
3304.01,381789320,381789320,1.0000
3315.01,312030014,312030014,1.0000
3321.01,306648160,306648160,1.0000
3322.01,306357884,306357884,1.0000
3327.01,292477426,292477426,1.0000
3328.01,276647494,276647494,1.0000
3329.01,256158543,256158543,1.0000
3346.01,6404965,6404965,0.9982
3346.01,6404965,1818542642,0.0010
3346.01,6404965,246730596,0.0008
3350.01,4959676,4959671,0.7341
3350.01,4959676,4959676,0.2647
3350.01,4959676,4959646,0.0009
3350.01,4959676,4959674,0.0002
3350.01,4959676,4959670,0.0001
3352.01,33840683,33840683,0.2995
3352.01,33840683,675243849,0.2249
3352.01,33840683,33840680,0.2233
3352.01,33840683,33840681,0.0798
3352.01,33840683,33840679,0.0480
3352.01,33840683,33840684,0.0419
3352.01,33840683,675243845,0.0375
3352.01,33840683,33840692,0.0215
3352.01,33840683,33840685,0.0196
3352.01,33840683,33840682,0.0039
3353.01,391903064,391903064,1.0000
3353.02,391903064,391903064,1.0000
3354.01,260367888,260367888,1.0000
3355.01,382045742,382045742,0.9681
3355.01,382045742,382045739,0.0274
3355.01,382045742,382045740,0.0045
3356.01,229138584,229138584,1.0000
3359.01,360714300,360714300,0.8421
3359.01,360714300,360714297,0.1257
3359.01,360714300,360714308,0.0155
3359.01,360714300,360714312,0.0096
3359.01,360714300,360714311,0.0048
3359.01,360714300,360714290,0.0014
3359.01,360714300,360714309,0.0003
3359.01,360714300,360714303,0.0002
3359.01,360714300,360714317,0.0002
3360.01,342343963,342343963,1.0000
3361.01,440324561,440324561,1.0000
3364.01,280655495,280655495,1.0000
3365.01,34297761,34297761,1.0000
3370.01,131250246,131250249,0.9238
3370.01,131250246,131250246,0.0759
3370.01,131250246,131250253,0.0003
3378.01,133655284,133655284,1.0000
3382.01,13737885,13737885,1.0000
3383.01,175317833,175317833,0.9990
3383.01,175317833,175317826,0.0010
3384.01,118603213,118603213,1.0000
3389.01,419419534,419419534,0.9120
3389.01,419419534,419419517,0.0820
3389.01,419419534,419419501,0.0047
3389.01,419419534,419419526,0.0007
3389.01,419419534,419419540,0.0002
3389.01,419419534,419419493,0.0002
3389.01,419419534,419419509,0.0001
3398.01,46999289,46999289,0.9727
3398.01,46999289,46999291,0.0273
3409.01,405485201,405485201,1.0000
3414.01,131348451,131348451,1.0000
3415.01,386456916,386456916,0.9994
3415.01,386456916,386456918,0.0006
3426.01,277833423,277833423,1.0000
3430.01,118329434,118329434,1.0000
3433.01,270471065,270471065,0.5801
3433.01,270471065,800003704,0.4199
3434.01,270457662,270457662,1.0000
3438.01,455272393,455272393,1.0000
3447.01,363749415,363749415,0.9994
3447.01,363749415,363749354,0.0006
3451.01,361710792,361710792,1.0000
3456.01,357661805,357661805,1.0000
3457.01,357312511,357312511,1.0000
3460.01,39858507,39858507,1.0000
3475.01,403507814,403507814,1.0000
3485.01,394672497,394672497,0.4017
3485.01,394672497,394672494,0.2488
3485.01,394672497,1005570494,0.2199
3485.01,394672497,1005570440,0.0675
3485.01,394672497,394672491,0.0571
3485.01,394672497,394672483,0.0017
3485.01,394672497,394672499,0.0014
3485.01,394672497,394672488,0.0011
3485.01,394672497,1005570453,0.0003
3485.01,394672497,394672516,0.0002
3485.01,394672497,394672500,0.0001
3485.01,394672497,394672482,0.0001
3487.01,301160638,301160638,1.0000
3492.01,81077799,81077799,1.0000
3493.01,203377303,203377303,0.9975
3493.01,203377303,1056051259,0.0025
3494.01,165827520,165827520,1.0000
3495.01,272167060,272167070,0.2919
3495.01,272167060,272167060,0.2517
3495.01,272167060,272167039,0.1452
3495.01,272167060,272167036,0.0715
3495.01,272167060,272167083,0.0528
3495.01,272167060,272167069,0.0522
3495.01,272167060,272167022,0.0219
3495.01,272167060,272167110,0.0194
3495.01,272167060,272167107,0.0190
3495.01,272167060,272167113,0.0170
3495.01,272167060,272167078,0.0151
3495.01,272167060,272167043,0.0118
3495.01,272167060,272167009,0.0062
3495.01,272167060,272167102,0.0054
3495.01,272167060,272167076,0.0046
3495.01,272167060,272167092,0.0042
3495.01,272167060,272166993,0.0035
3495.01,272167060,272167127,0.0033
3495.01,272167060,272167005,0.0016
3495.01,272167060,272167125,0.0006
3495.01,272167060,272167003,0.0005
3495.01,272167060,271936361,0.0005
3496.01,448358913,861497051,0.8094
3496.01,448358913,448358913,0.1905
3498.01,310294189,976783537,0.4455
3498.01,310294189,310294167,0.3613
3498.01,310294189,310294189,0.1928
3498.01,310294189,310294151,0.0004
3499.01,446370039,446370039,0.9857
3499.01,446370039,863352323,0.0143
3500.01,443666343,443666344,0.6010
3500.01,443666343,443666343,0.3990
3501.01,98957720,98957720,1.0000
3502.01,452281203,452281203,0.9838
3502.01,452281203,452281184,0.0098
3502.01,452281203,452281361,0.0054
3502.01,452281203,452281208,0.0008
3502.01,452281203,452281220,0.0002
3503.01,459850897,459850897,0.9994
3503.01,459850897,459850886,0.0006
3516.01,30254887,30254887,0.9820
3516.01,30254887,30254867,0.0064
3516.01,30254887,30254894,0.0055
3516.01,30254887,30254882,0.0045
3516.01,30254887,30254875,0.0016
3519.01,417129824,417129824,1.0000
3531.01,316038054,316038054,1.0000
3542.01,16187321,16187321,1.0000
3550.01,248058363,248058363,0.9997
3550.01,248058363,248058357,0.0003
3551.01,247283596,247283596,1.0000
3552.01,247283054,247283054,0.7739
3552.01,247283054,247283026,0.2261
3559.01,184468386,184468386,1.0000
3578.01,358186451,358186431,0.1414
3578.01,358186451,358186438,0.1164
3578.01,358186451,358186474,0.1163
3578.01,358186451,358186478,0.1051
3578.01,358186451,358186404,0.0797
3578.01,358186451,358186585,0.0666
3578.01,358186451,358186564,0.0662
3578.01,358186451,1975016998,0.0585
3578.01,358186451,358186591,0.0530
3578.01,358186451,358186484,0.0507
3578.01,358186451,358186425,0.0363
3578.01,358186451,358186451,0.0237
3578.01,358186451,358186310,0.0193
3578.01,358186451,1975016961,0.0191
3578.01,358186451,358186510,0.0144
3578.01,358186451,358186584,0.0114
3578.01,358186451,358186477,0.0045
3578.01,358186451,358186403,0.0039
3578.01,358186451,358186457,0.0020
3578.01,358186451,1975016984,0.0019
3578.01,358186451,1975016997,0.0016
3578.01,358186451,1975016962,0.0013
3578.01,358186451,518748258,0.0010
3578.01,358186451,358186538,0.0009
3578.01,358186451,358186526,0.0008
3578.01,358186451,358186421,0.0006
3578.01,358186451,358186631,0.0006
3578.01,358186451,358186405,0.0006
3578.01,358186451,358186559,0.0004
3578.01,358186451,358186617,0.0003
3578.01,358186451,358186377,0.0003
3578.01,358186451,358186488,0.0003
3578.01,358186451,358186360,0.0002
3578.01,358186451,358186369,0.0002
3578.01,358186451,1975016985,0.0001
3585.01,287591638,287591638,1.0000
3589.01,260761464,260761464,1.0000
3616.01,173298412,173298412,1.0000
3624.01,414922696,414922696,1.0000
3632.01,186292194,186292194,1.0000
3638.01,47094691,47094691,1.0000
3640.01,200917197,200917197,1.0000
3651.01,415976665,415976665,1.0000
3652.01,116848450,116848450,1.0000
3663.01,354151219,354151220,0.4829
3663.01,354151219,354151229,0.1427
3663.01,354151219,354159460,0.1078
3663.01,354151219,354151219,0.0909
3663.01,354151219,354159452,0.0883
3663.01,354151219,354159471,0.0874
3668.01,467580267,467580267,0.9614
3668.01,467580267,467580270,0.0382
3668.01,467580267,467580257,0.0004
3677.01,458876004,458876004,0.8796
3677.01,458876004,458876078,0.1204
3678.01,34551972,34551972,1.0000
3680.01,311703724,311703724,0.6570
3680.01,311703724,311933027,0.3430
3682.01,28961316,28961316,1.0000
3683.01,264912889,264912889,1.0000
3686.01,13533330,13533330,1.0000
3693.01,240823272,240823272,1.0000
3708.01,251652214,251652214,1.0000
3713.01,171160885,171160885,1.0000
3717.01,348099535,348099535,1.0000
3718.01,417942201,417942201,1.0000
3720.01,347051112,347051112,0.9999
3720.01,347051112,347051114,0.0001
3724.01,143642240,143642240,1.0000
3727.01,339207847,339207847,1.0000
3732.01,321894059,702631919,0.6989
3732.01,321894059,321894059,0.3011
3735.01,317252733,317252733,1.0000
3737.01,96074951,96074951,1.0000
3755.01,281196902,281196902,1.0000
3758.01,280254984,280254984,0.7579
3758.01,280254984,648929795,0.2421
3762.01,9833284,9833284,0.9085
3762.01,9833284,9833297,0.0750
3762.01,9833284,9833293,0.0124
3762.01,9833284,9833294,0.0036
3762.01,9833284,9833288,0.0002
3762.01,9833284,9833277,0.0001
3765.01,432078760,432078760,1.0000
3769.01,428251130,428251130,0.9746
3769.01,428251130,428251115,0.0254
3780.01,468832904,468832904,1.0000
3782.01,396813816,705046297,0.5421
3782.01,396813816,396813816,0.4576
3782.01,396813816,396813819,0.0003
3783.01,459755750,459755750,1.0000
3785.01,458419328,458419328,1.0000
3786.01,321250206,321250206,0.5770
3786.01,321250206,321250209,0.4230
3788.01,312811620,312811620,1.0000
3791.01,400432230,400432230,1.0000
3794.01,416539317,802496350,0.5304
3794.01,416539317,416539317,0.4688
3794.01,416539317,416539320,0.0004
3794.01,416539317,416539321,0.0003
3795.01,253030300,253030300,1.0000
3797.01,252912175,252912175,1.0000
3798.01,22683951,22683951,1.0000
3799.01,373614579,373614579,1.0000
3800.01,21291176,742014651,0.9920
3800.01,21291176,21291176,0.0080
3803.01,353498819,353498819,0.9731
3803.01,353498819,353498833,0.0269
3806.01,16076354,16076354,1.0000
3807.01,289661991,289661991,1.0000
3808.01,138497780,138497780,1.0000
3811.01,138475192,138475192,1.0000
3812.01,239134248,239134248,1.0000
3814.01,155873992,155873992,1.0000
3819.01,95660472,95660472,1.0000
3822.01,88385463,88385463,1.0000
3826.01,9346507,9346507,1.0000
3830.01,445807396,445807396,1.0000
3832.01,356736743,356736743,1.0000
3835.01,330795142,330795142,1.0000
3837.01,308073360,308073360,1.0000
3839.01,298074043,298074043,0.8425
3839.01,298074043,298074046,0.1575
3840.01,287231664,287231664,1.0000
3841.01,252474634,252474644,0.9790
3841.01,252474634,252474634,0.0210
3842.01,165985431,165985431,1.0000
3844.01,165885558,165885558,1.0000
3847.01,149917086,149917086,1.0000
3848.01,147994863,147994863,1.0000
3850.01,143008050,143008050,1.0000
3851.01,142739544,142739544,1.0000
3853.01,142618165,142618165,0.9718
3853.01,142618165,142618162,0.0282
3856.01,125552076,125552076,1.0000
3858.01,86273567,86273567,1.0000
3859.01,1122079,1122079,1.0000
3860.01,416542079,416542079,1.0000
3861.01,396950329,396950329,1.0000
3862.01,141205978,141205978,1.0000
3863.01,383531543,383531543,1.0000
3866.01,376632626,376632626,1.0000
3867.01,320208949,320208949,1.0000
3868.01,310994622,310994622,1.0000
3869.01,253044312,253044312,1.0000
3870.01,165989915,165989915,0.9954
3870.01,165989915,165989914,0.0046
3871.01,165468291,165468291,1.0000
3873.01,154126149,154126149,1.0000
3874.01,154105890,154105890,1.0000
3877.01,144310492,144310492,1.0000
3878.01,141275395,141275395,1.0000
3879.01,139086171,139086171,1.0000
3880.01,138973825,138973825,1.0000
3881.01,136998882,136998882,1.0000
3882.01,101643582,101643581,0.6920
3882.01,101643582,101643582,0.1564
3882.01,101643582,332250973,0.1512
3882.01,101643582,332250970,0.0003
3887.01,21549805,21549805,1.0000
3888.01,18067025,18067025,1.0000
3890.01,18017227,18017227,1.0000
3891.01,459215281,459215281,1.0000
3892.01,3896759,3896759,1.0000
3893.01,458424950,458424950,0.5161
3893.01,458424950,458424951,0.4839
3894.01,165464482,165464482,1.0000
3895.01,3808740,3808740,1.0000
3896.01,445837596,445837596,0.9999
3896.01,445837596,445837594,0.0001
3898.01,450337675,450337675,1.0000
3899.01,441697509,441697509,0.8349
3899.01,441697509,441697508,0.1651
3901.01,357373216,357373216,1.0000
3902.01,310094771,310094771,0.6303
3902.01,310094771,1000475782,0.3697
3903.01,288434231,288434231,1.0000
3904.01,233462817,233462817,1.0000
3905.01,180672438,180672438,1.0000
3906.01,180607846,180607846,1.0000
3907.01,165723070,165723070,1.0000
3909.01,161003569,161003569,1.0000
3910.01,158617175,158617175,1.0000
3911.01,158497525,158497525,1.0000
3912.01,156648452,156648452,1.0000
3913.01,155898758,155898758,1.0000
3916.01,68074302,68074302,1.0000
3918.01,23815847,23815847,1.0000
3919.01,23769326,23769326,1.0000
3946.01,336399144,336399144,1.0000
3960.01,272785423,272785423,1.0000
3963.01,271439193,271439185,0.6972
3963.01,271439193,271439180,0.2456
3963.01,271439193,271439182,0.0303
3963.01,271439193,271439174,0.0248
3963.01,271439193,271439193,0.0020
3963.01,271439193,271151074,0.0001
3967.01,256867493,256867497,0.1106
3967.01,256867493,1980797928,0.1060
3967.01,256867493,1980797929,0.1029
3967.01,256867493,256867483,0.0899
3967.01,256867493,256867488,0.0822
3967.01,256867493,256867470,0.0767
3967.01,256867493,256867493,0.0693
3967.01,256867493,256867508,0.0647
3967.01,256867493,1980797926,0.0621
3967.01,256867493,256867499,0.0394
3967.01,256867493,256867476,0.0335
3967.01,256867493,1980797937,0.0308
3967.01,256867493,256867473,0.0303
3967.01,256867493,1980797923,0.0181
3967.01,256867493,1980797931,0.0147
3967.01,256867493,256867515,0.0142
3967.01,256867493,256867514,0.0139
3967.01,256867493,256867510,0.0137
3967.01,256867493,256867492,0.0097
3967.01,256867493,256867479,0.0088
3967.01,256867493,256867489,0.0073
3967.01,256867493,256867504,0.0014
3972.01,284206913,284206913,1.0000
3976.01,154293917,154293917,1.0000
3980.01,312548829,312548829,1.0000
3984.01,20182780,20182780,1.0000
3996.01,347011522,347011518,0.8087
3996.01,347011522,347011520,0.1873
3996.01,347011522,347011522,0.0022
3996.01,347011522,347011525,0.0018
4008.01,379629854,379629860,0.6185
4008.01,379629854,379629853,0.1641
4008.01,379629854,379629854,0.1438
4008.01,379629854,379629859,0.0421
4008.01,379629854,379629852,0.0251
4008.01,379629854,379629841,0.0050
4008.01,379629854,379629879,0.0008
4008.01,379629854,379629881,0.0005
4009.01,368734712,368734712,1.0000
4010.01,352682207,352682207,1.0000
4010.02,352682207,352682207,1.0000
4010.03,352682207,352682207,0.9470
4010.03,352682207,352520846,0.0336
4010.03,352682207,352682196,0.0123
4010.03,352682207,352682275,0.0039
4010.03,352682207,352682208,0.0025
4010.03,352682207,352682216,0.0004
4010.03,352682207,352682242,0.0002
4015.01,85429139,85429139,1.0000
4021.01,10507330,10507330,0.9960
4021.01,10507330,10507346,0.0023
4021.01,10507330,10507334,0.0013
4021.01,10507330,10507339,0.0003
4021.01,10507330,10507317,0.0001
4027.01,427866520,427866520,0.6827
4027.01,427866520,427866519,0.1006
4027.01,427866520,427866496,0.0724
4027.01,427866520,2050504341,0.0486
4027.01,427866520,427866505,0.0479
4027.01,427866520,427866503,0.0152
4027.01,427866520,2050504033,0.0107
4027.01,427866520,427866542,0.0106
4027.01,427866520,2050504342,0.0045
4027.01,427866520,2050504037,0.0045
4027.01,427866520,427866518,0.0009
4027.01,427866520,427866529,0.0006
4027.01,427866520,2050504340,0.0006
4027.01,427866520,427866528,0.0001
4029.01,393633044,393633044,1.0000
4037.01,367287018,367287008,0.2517
4037.01,367287018,367287011,0.2407
4037.01,367287018,2051469956,0.2352
4037.01,367287018,367351931,0.2039
4037.01,367287018,2051470013,0.0495
4037.01,367287018,367287014,0.0126
4037.01,367287018,2051470017,0.0058
4037.01,367287018,367287018,0.0006
4040.01,356786657,356786657,0.9626
4040.01,356786657,356786656,0.0374
4041.01,345645749,345645749,1.0000
4046.01,284760740,284760740,0.8630
4046.01,284760740,1101009496,0.0948
4046.01,284760740,284760738,0.0420
4051.01,237101326,237101326,0.9989
4051.01,237101326,237101325,0.0011
4056.01,232567319,232567319,1.0000
4064.01,219489550,219489550,0.5401
4064.01,219489550,1200879400,0.4229
4064.01,219489550,219489549,0.0367
4064.01,219489550,1200879399,0.0003
4065.01,219485050,219485050,1.0000
4071.01,115182469,115182469,0.9594
4071.01,115182469,115182467,0.0406
4077.01,57159675,57159675,1.0000
4080.01,428892437,428892437,1.0000
4081.01,421973253,421973253,0.4976
4081.01,421973253,421966719,0.3004
4081.01,421973253,627298484,0.2017
4081.01,421973253,421981061,0.0003
4085.01,336840314,336840314,1.0000
4086.01,328814605,328814605,1.0000
4087.01,310002617,310002617,1.0000
4088.01,302381397,302381397,1.0000
4093.01,284454822,284454822,0.9805
4093.01,284454822,284454834,0.0182
4093.01,284454822,284454841,0.0006
4093.01,284454822,284454826,0.0006
4093.01,284454822,1884074019,0.0002
4094.01,280035202,280035202,0.9409
4094.01,280035202,1884352115,0.0583
4094.01,280035202,280035196,0.0003
4094.01,280035202,280035203,0.0003
4095.01,274974693,274974693,0.6401
4095.01,274974693,274974687,0.3251
4095.01,274974693,274974691,0.0347
4096.01,272782321,272782321,0.9956
4096.01,272782321,272782330,0.0044
4097.01,264295655,264295655,1.0000
4098.01,264223828,264223828,0.9219
4098.01,264223828,264223830,0.0763
4098.01,264223828,1981754152,0.0014
4098.01,264223828,264223836,0.0002
4099.01,264173803,264173803,0.3359
4099.01,264173803,1884467036,0.3110
4099.01,264173803,264173792,0.2341
4099.01,264173803,264173788,0.1171
4099.01,264173803,264173801,0.0014
4099.01,264173803,264173786,0.0004
4103.01,235902467,235902467,1.0000
4105.01,233576159,233576159,0.9996
4105.01,233576159,233576156,0.0002
4105.01,233576159,233576157,0.0001
4106.01,233535738,233535738,0.9921
4106.01,233535738,233535739,0.0062
4106.01,233535738,233535735,0.0017
4108.01,232603560,232603560,0.9964
4108.01,232603560,232603558,0.0036
4109.01,230084146,230084146,1.0000
4113.01,229786610,229786610,0.5137
4113.01,229786610,1718236770,0.4850
4113.01,229786610,229786615,0.0012
4113.01,229786610,229786617,0.0001
4115.01,199610140,199610140,1.0000
4117.01,198189972,198189972,1.0000
4119.01,160618074,160618074,1.0000
4120.01,159438097,159438097,1.0000
4121.01,157218656,157218656,1.0000
4123.01,153896150,153896150,0.5268
4123.01,153896150,153896157,0.2819
4123.01,153896150,802691143,0.1912
4127.01,141488193,141488193,1.0000
4128.01,137420801,137420801,0.9999
4129.01,123357034,123357034,1.0000
4132.01,335655755,335655755,0.6515
4132.01,335655755,1001601963,0.3485
4135.01,288471040,288471046,0.5916
4135.01,288471040,1551766946,0.3210
4135.01,288471040,288471040,0.0633
4135.01,288471040,1551766945,0.0180
4135.01,288471040,288471044,0.0050
4135.01,288471040,288471042,0.0007
4135.01,288471040,288471041,0.0004
4136.01,420680343,420680343,0.9998
4136.01,420680343,420680342,0.0002
4137.01,417646390,417646390,1.0000
4140.01,400103802,400103802,1.0000
4144.01,313194972,313194972,1.0000
4145.01,279947414,279947414,1.0000
4146.01,23124038,23124038,0.5449
4146.01,23124038,23124039,0.4551
4151.01,406926040,406926040,0.8028
4151.01,406926040,1717525850,0.1972
4153.01,470171739,470171739,1.0000
4155.01,467331291,467331291,0.9358
4155.01,467331291,467331290,0.0286
4155.01,467331291,467331285,0.0246
4155.01,467331291,467331288,0.0111
4156.01,462553953,462553953,0.9046
4156.01,462553953,1102609693,0.0954
4157.01,461538935,461538932,1.0000
4157.01,461538935,461538935,0.0000
4159.01,441600335,441600335,0.7708
4159.01,441600335,441600334,0.2292
4160.01,441580526,441580526,1.0000
4161.01,441572821,441572821,0.7176
4161.01,441572821,743544785,0.2824
4162.01,420114036,420114036,1.0000
4163.01,420112217,420112217,1.0000
4165.01,398371628,398371628,1.0000
4166.01,389777651,389777651,0.9410
4166.01,389777651,389777650,0.0422
4166.01,389777651,389777648,0.0111
4166.01,389777651,389777652,0.0056
4166.01,389777651,389777645,0.0001
4168.01,372758077,372758077,0.9994
4168.01,372758077,372758078,0.0006
4170.01,366972162,366972162,1.0000
4172.01,359388309,359388309,0.9995
4172.01,359388309,359388295,0.0003
4172.01,359388309,1400811930,0.0001
4173.01,358613376,358613376,1.0000
4174.01,356822426,356822426,0.6723
4174.01,356822426,1551684016,0.3277
4176.01,58533991,58533991,1.0000
4177.01,130981260,130981260,1.0000
4180.01,126737992,126737992,0.9525
4180.01,126737992,126737988,0.0475
4182.01,31637479,31637479,0.8461
4182.01,31637479,31637480,0.1516
4182.01,31637479,31637477,0.0023
4183.01,421951960,421951960,0.9837
4183.01,421951960,421951963,0.0162
4184.01,394357918,394357918,0.9997
4184.01,394357918,394357920,0.0001
4184.01,394357918,650071720,0.0001
4185.01,152563846,152563846,0.7270
4185.01,152563846,152563843,0.2296
4185.01,152563846,152563847,0.0184
4185.01,152563846,152563848,0.0126
4185.01,152563846,152563859,0.0123
4186.01,300579472,300579472,1.0000
4187.01,176780257,176780257,1.0000
4189.01,7422496,7422496,0.9310
4189.01,7422496,7422499,0.0690
4190.01,65416038,65416038,0.9910
4190.01,65416038,65416041,0.0090
4191.01,167905035,167905035,0.9329
4191.01,167905035,167905036,0.0272
4191.01,167905035,70779093,0.0210
4191.01,167905035,167905037,0.0189
4192.01,41995709,631948836,0.7906
4192.01,41995709,41995709,0.2094
4193.01,382419744,382419744,0.9015
4193.01,382419744,631569274,0.0985
4194.01,299176311,299176311,1.0000
4196.01,67566164,67566164,1.0000
4199.01,220144363,220144363,1.0000
4204.01,158697949,158697949,1.0000
4214.01,409594381,409594381,1.0000
4243.01,400683848,400683825,0.2226
4243.01,400683848,400683818,0.1407
4243.01,400683848,400683822,0.1017
4243.01,400683848,400683785,0.0935
4243.01,400683848,400683786,0.0883
4243.01,400683848,400683808,0.0857
4243.01,400683848,400683829,0.0775
4243.01,400683848,400683766,0.0693
4243.01,400683848,814161015,0.0651
4243.01,400683848,400683731,0.0245
4243.01,400683848,400683848,0.0235
4243.01,400683848,400683772,0.0075
4243.01,400683848,814161027,0.0001
4248.01,190986054,190986054,1.0000
4257.01,75208638,75208617,0.4320
4257.01,75208638,75208603,0.2973
4257.01,75208638,75208630,0.1747
4257.01,75208638,75208623,0.0667
4257.01,75208638,816133827,0.0244
4257.01,75208638,75208638,0.0046
4257.01,75208638,75208605,0.0003
4259.01,268643535,268643535,0.9966
4259.01,268643535,766845634,0.0034
4262.01,53365065,53365065,1.0000
4270.01,151920165,151920165,1.0000
4279.01,407146536,1104064500,0.7683
4279.01,407146536,407146536,0.2317
4282.01,374348168,374348168,1.0000
4283.01,343952976,343952976,1.0000
4287.01,290407621,290407621,0.9782
4287.01,290407621,290407638,0.0218
4289.01,278540265,278540265,1.0000
4290.01,278196907,278196905,0.9451
4290.01,278196907,278196907,0.0394
4290.01,278196907,278196885,0.0147
4290.01,278196907,764461987,0.0008
4296.01,72668830,72668830,0.9990
4296.01,72668830,72668829,0.0010
4297.01,28116365,28116365,1.0000
4298.01,146282666,146282666,0.5342
4298.01,146282666,632015734,0.4615
4298.01,146282666,146283232,0.0032
4298.01,146282666,146282669,0.0005
4298.01,146282666,632015732,0.0004
4299.01,67535663,67535663,0.3942
4299.01,67535663,67535668,0.3063
4299.01,67535663,991486196,0.1892
4299.01,67535663,991486186,0.0957
4299.01,67535663,67535675,0.0143
4299.01,67535663,991486181,0.0002
4299.01,67535663,67535638,0.0001
4301.01,307079330,307079330,0.3355
4301.01,307079330,307079329,0.2837
4301.01,307079330,307079325,0.2822
4301.01,307079330,307079337,0.0413
4301.01,307079330,307079379,0.0291
4301.01,307079330,307079351,0.0102
4301.01,307079330,307079339,0.0067
4301.01,307079330,307079356,0.0067
4301.01,307079330,307079321,0.0031
4301.01,307079330,941157278,0.0013
4301.01,307079330,307079343,0.0001
4302.01,182078202,182078202,0.9878
4302.01,182078202,182079021,0.0109
4302.01,182078202,182079566,0.0013
4303.01,200296137,200296137,0.5645
4303.01,200296137,200296136,0.3974
4303.01,200296137,200296146,0.0381
4305.01,372068780,372068780,0.3625
4305.01,372068780,372068783,0.3130
4305.01,372068780,372068782,0.2416
4305.01,372068780,372068776,0.0648
4305.01,372068780,372068770,0.0181
4305.02,372068780,372068782,0.3033
4305.02,372068780,372068780,0.2617
4305.02,372068780,372068783,0.1880
4305.02,372068780,372068789,0.1122
4305.02,372068780,372068776,0.0908
4305.02,372068780,372068770,0.0439
4306.01,44898913,44898905,0.5209
4306.01,44898913,44898913,0.4640
4306.01,44898913,44898915,0.0151
4307.01,141186075,141186075,0.2531
4307.01,141186075,724217287,0.1842
4307.01,141186075,141186070,0.1798
4307.01,141186075,141186082,0.1773
4307.01,141186075,141186087,0.1347
4307.01,141186075,141186064,0.0709
4307.02,141186075,724217287,0.2010
4307.02,141186075,141186070,0.1874
4307.02,141186075,141186075,0.1752
4307.02,141186075,141186082,0.1727
4307.02,141186075,141186064,0.0997
4307.02,141186075,141186087,0.0980
4307.02,141186075,141186067,0.0660
4308.01,144193715,144193715,0.9981
4308.01,144193715,144193713,0.0019
4309.01,56662591,56662591,1.0000
4310.01,303317324,303317324,1.0000
4311.01,122617317,122617317,0.9995
4311.01,122617317,122617316,0.0005
4311.02,122617317,122617317,0.9190
4311.02,122617317,122617320,0.0774
4311.02,122617317,122617316,0.0036
4312.01,251086776,251086776,1.0000
4313.01,294324819,294324819,0.3399
4313.01,294324819,294324814,0.2351
4313.01,294324819,766628363,0.1036
4313.01,294324819,294324809,0.0743
4313.01,294324819,294324835,0.0682
4313.01,294324819,766628362,0.0486
4313.01,294324819,294324820,0.0331
4313.01,294324819,294324805,0.0313
4313.01,294324819,294324801,0.0218
4313.01,294324819,294324827,0.0135
4313.01,294324819,766628358,0.0131
4313.01,294324819,294324811,0.0051
4313.01,294324819,766628365,0.0051
4313.01,294324819,294324787,0.0037
4313.01,294324819,294324821,0.0031
4313.01,294324819,294324800,0.0002
4315.01,139148528,139148528,0.9909
4315.01,139148528,139148524,0.0091
4317.01,422914082,422914082,1.0000
4318.01,311130133,311130133,0.9813
4318.01,311130133,445929284,0.0187
4319.01,157115010,770703277,0.0942
4319.01,157115010,770703276,0.0933
4319.01,157115010,157115005,0.0903
4319.01,157115010,157115007,0.0901
4319.01,157115010,770703258,0.0898
4319.01,157115010,157115010,0.0787
4319.01,157115010,157115016,0.0748
4319.01,157115010,770703255,0.0666
4319.01,157115010,157115001,0.0636
4319.01,157115010,770703257,0.0614
4319.01,157115010,157115021,0.0330
4319.01,157115010,770703250,0.0286
4319.01,157115010,157115006,0.0277
4319.01,157115010,157115030,0.0277
4319.01,157115010,770703249,0.0234
4319.01,157115010,157115002,0.0215
4319.01,157115010,770703251,0.0161
4319.01,157115010,157115013,0.0070
4319.01,157115010,770704772,0.0062
4319.01,157115010,157115009,0.0061
4320.01,404518509,404518509,0.9995
4320.01,404518509,404518512,0.0005
4320.02,404518509,404518509,1.0000
4321.01,325081244,325081244,0.6257
4321.01,325081244,278632435,0.3743
4322.01,13883872,13883872,0.9898
4322.01,13883872,13883868,0.0101
4324.01,408416746,408416746,0.9436
4324.01,408416746,408416756,0.0564
4325.01,202185707,202185707,0.6008
4325.01,202185707,202185720,0.2451
4325.01,202185707,202185705,0.1523
4325.01,202185707,202185701,0.0016
4325.01,202185707,202185732,0.0002
4326.01,303586471,303586471,1.0000
4327.01,140687214,140687214,0.5904
4327.01,140687214,675158435,0.3923
4327.01,140687214,140687228,0.0104
4327.01,140687214,140687208,0.0049
4327.01,140687214,140687211,0.0009
4327.01,140687214,675158433,0.0005
4327.01,140687214,140687217,0.0002
4327.01,140687214,675158436,0.0002
4328.01,77175217,77175217,0.9594
4328.01,77175217,77175210,0.0406
4331.01,148833828,148833798,0.5688
4331.01,148833828,148833802,0.2859
4331.01,148833828,148833816,0.0872
4331.01,148833828,148833788,0.0369
4331.01,148833828,148833803,0.0098
4331.01,148833828,148833794,0.0091
4331.01,148833828,148833820,0.0023
4331.01,148833828,148833828,0.0000
4332.01,178959058,1053347703,0.4923
4332.01,178959058,178959057,0.3860
4332.01,178959058,178959061,0.0983
4332.01,178959058,178959058,0.0235
4333.01,144645881,144645881,0.9969
4333.01,144645881,144639076,0.0031
4334.01,128531633,1051642696,0.3266
4334.01,128531633,128531627,0.2688
4334.01,128531633,128531633,0.1764
4334.01,128531633,128531694,0.1711
4334.01,128531633,128531621,0.0223
4334.01,128531633,128531609,0.0124
4334.01,128531633,128531657,0.0118
4334.01,128531633,128531675,0.0066
4334.01,128531633,1051642683,0.0023
4334.01,128531633,128531721,0.0017
4336.01,166184428,166184428,0.9977
4336.01,166184428,166184426,0.0023
4337.01,399642071,905950916,0.2598
4337.01,399642071,905950922,0.2435
4337.01,399642071,399490036,0.1747
4337.01,399642071,399490029,0.0939
4337.01,399642071,399642092,0.0789
4337.01,399642071,905950935,0.0623
4337.01,399642071,399642075,0.0331
4337.01,399642071,399642059,0.0222
4337.01,399642071,399642071,0.0211
4337.01,399642071,905950912,0.0084
4337.01,399642071,399642103,0.0007
4337.01,399642071,399642041,0.0006
4337.01,399642071,399642036,0.0005
4337.01,399642071,399642034,0.0001
4338.01,253434221,253434221,0.7595
4338.01,253434221,253434215,0.1030
4338.01,253434221,253434170,0.0496
4338.01,253434221,253434259,0.0425
4338.01,253434221,986485438,0.0423
4338.01,253434221,986485431,0.0020
4338.01,253434221,253434174,0.0011
4340.01,454038613,454038616,0.7512
4340.01,454038613,454038617,0.2351
4340.01,454038613,454038613,0.0122
4340.01,454038613,940996477,0.0015
4342.01,354944123,354944123,0.9999
4342.02,354944123,354944123,0.9533
4342.02,354944123,2025922720,0.0338
4342.02,354944123,354944122,0.0128
4343.01,278988097,278988097,0.3080
4343.01,278988097,278988098,0.2520
4343.01,278988097,278988092,0.2259
4343.01,278988097,278988095,0.1165
4343.01,278988097,766170211,0.0325
4343.01,278988097,766170218,0.0245
4343.01,278988097,278988090,0.0170
4343.01,278988097,766170223,0.0081
4343.01,278988097,278988089,0.0080
4343.01,278988097,766170219,0.0074
4344.01,38939275,38939275,0.3406
4344.01,38939275,38939284,0.3363
4344.01,38939275,684966472,0.2835
4344.01,38939275,38939274,0.0288
4344.01,38939275,38939276,0.0108
4345.01,469791892,469791892,0.4215
4345.01,469791892,1922398692,0.2551
4345.01,469791892,469791893,0.1196
4345.01,469791892,469791890,0.0968
4345.01,469791892,469791887,0.0851
4345.01,469791892,469791896,0.0172
4345.01,469791892,469791889,0.0047
4347.01,32498058,32498058,0.9996
4347.01,32498058,32498140,0.0003
4347.01,32498058,32498145,0.0001
4348.01,350299588,350299588,1.0000
4349.01,313889049,313889049,0.5305
4349.01,313889049,610023092,0.4695
4350.01,50379036,50379036,0.4157
4350.01,50379036,630848191,0.4052
4350.01,50379036,50379033,0.1661
4350.01,50379036,50379038,0.0129
4351.01,358253047,358253047,0.9802
4351.01,358253047,358253049,0.0189
4351.01,358253047,358253050,0.0009
4352.01,237332812,237332812,0.6635
4352.01,237332812,237332813,0.2674
4352.01,237332812,237332814,0.0691
4353.01,176797879,176797879,1.0000
4354.01,332715376,332715376,0.9990
4354.01,332715376,332715378,0.0010
4355.01,260655847,260655847,0.9809
4355.01,260655847,260655848,0.0191
4356.01,149389419,149389419,0.7473
4356.01,149389419,149389415,0.1887
4356.01,149389419,149389416,0.0470
4356.01,149389419,149389425,0.0135
4356.01,149389419,149389422,0.0016
4356.01,149389419,149389417,0.0015
4356.01,149389419,149389424,0.0004
4360.01,52307802,52307802,0.9866
4360.01,52307802,52307801,0.0119
4360.01,52307802,52285971,0.0013
4360.01,52307802,52285974,0.0002
4361.01,334632624,334632624,0.7017
4361.01,334632624,334632616,0.2983
4362.01,238164799,238164803,0.4906
4362.01,238164799,238164799,0.4033
4362.01,238164799,238164798,0.0707
4362.01,238164799,238164790,0.0205
4362.01,238164799,238164793,0.0147
4363.01,325682877,325682877,0.9998
4363.01,325682877,325682878,0.0002
4364.01,4070275,4070275,0.7028
4364.01,4070275,4068486,0.2950
4364.01,4070275,4070273,0.0018
4364.01,4070275,4070269,0.0003
4364.01,4070275,4070268,0.0001
4365.01,413343957,413343946,0.7264
4365.01,413343957,413343939,0.1078
4365.01,413343957,413343948,0.0622
4365.01,413343957,413343957,0.0502
4365.01,413343957,413343895,0.0501
4365.01,413343957,413343953,0.0032
4365.01,413343957,413343909,0.0002
4366.01,297361900,297361900,0.1843
4366.01,297361900,967255158,0.1543
4366.01,297361900,967255159,0.1530
4366.01,297361900,967255124,0.1401
4366.01,297361900,967255155,0.1090
4366.01,297361900,967255123,0.0836
4366.01,297361900,297361917,0.0566
4366.01,297361900,967255153,0.0233
4366.01,297361900,297361887,0.0191
4366.01,297361900,967255125,0.0134
4366.01,297361900,967255117,0.0099
4366.01,297361900,967255111,0.0091
4366.01,297361900,967255127,0.0079
4366.01,297361900,967255157,0.0072
4366.01,297361900,967255121,0.0070
4366.01,297361900,297660672,0.0060
4366.01,297361900,967255112,0.0051
4366.01,297361900,297361873,0.0022
4366.01,297361900,967255227,0.0015
4366.01,297361900,297361942,0.0011
4366.01,297361900,297361963,0.0010
4366.01,297361900,297361957,0.0006
4366.01,297361900,297361809,0.0006
4366.01,297361900,297361921,0.0005
4366.01,297361900,297361943,0.0005
4366.01,297361900,967255256,0.0004
4366.01,297361900,967255106,0.0003
4366.01,297361900,297361916,0.0003
4366.01,297361900,297361978,0.0002
4366.01,297361900,967255126,0.0002
4366.01,297361900,297361932,0.0002
4366.01,297361900,297361903,0.0002
4366.01,297361900,297361952,0.0002
4366.01,297361900,297361821,0.0001
4366.01,297361900,297361953,0.0001
4367.01,313675203,1029441626,0.1531
4367.01,313675203,313675239,0.1352
4367.01,313675203,313675255,0.1240
4367.01,313675203,313675275,0.0769
4367.01,313675203,1029441600,0.0667
4367.01,313675203,313675219,0.0632
4367.01,313675203,313675260,0.0576
4367.01,313675203,313675249,0.0557
4367.01,313675203,313675269,0.0438
4367.01,313675203,313675308,0.0395
4367.01,313675203,1029441620,0.0379
4367.01,313675203,313675303,0.0321
4367.01,313675203,313675319,0.0320
4367.01,313675203,313675209,0.0206
4367.01,313675203,313675211,0.0139
4367.01,313675203,313675140,0.0132
4367.01,313675203,313675262,0.0096
4367.01,313675203,313675068,0.0094
4367.01,313675203,313675116,0.0053
4367.01,313675203,313675088,0.0026
4367.01,313675203,313675163,0.0021
4367.01,313675203,313675144,0.0016
4367.01,313675203,313675278,0.0014
4367.01,313675203,313675306,0.0008
4367.01,313675203,313675090,0.0004
4367.01,313675203,1029431818,0.0004
4367.01,313675203,313675172,0.0003
4367.01,313675203,313675294,0.0002
4367.01,313675203,313675203,0.0002
4367.01,313675203,313675148,0.0002
4367.01,313675203,313675235,0.0001
4368.01,314724818,314724818,0.9999
4369.01,278862750,278862747,0.2196
4369.01,278862750,278862750,0.2120
4369.01,278862750,278862743,0.1816
4369.01,278862750,766128695,0.1731
4369.01,278862750,278862745,0.1270
4369.01,278862750,278862751,0.0674
4369.01,278862750,766128692,0.0097
4369.01,278862750,278862756,0.0081
4369.01,278862750,278862762,0.0007
4369.01,278862750,278862761,0.0007
4370.01,335040423,335040420,0.1981
4370.01,335040423,1001732203,0.1957
4370.01,335040423,335040423,0.1936
4370.01,335040423,335040419,0.1491
4370.01,335040423,335040422,0.1475
4370.01,335040423,335040421,0.0629
4370.01,335040423,335040424,0.0354
4370.01,335040423,1001732193,0.0177
4371.01,450649506,450649506,0.9994
4371.01,450649506,450649512,0.0006
4373.01,315350812,315350803,0.4259
4373.01,315350812,315350819,0.1504
4373.01,315350812,315350695,0.1143
4373.01,315350812,315350723,0.0663
4373.01,315350812,315350744,0.0598
4373.01,315350812,315350830,0.0538
4373.01,315350812,315350772,0.0434
4373.01,315350812,315350694,0.0352
4373.01,315350812,315350812,0.0300
4373.01,315350812,315350844,0.0074
4373.01,315350812,315350746,0.0049
4373.01,315350812,315350748,0.0043
4373.01,315350812,315350831,0.0026
4373.01,315350812,1022410213,0.0006
4373.01,315350812,315350859,0.0005
4373.01,315350812,315350765,0.0003
4373.01,315350812,315350853,0.0003
4374.01,308191940,308191982,0.3086
4374.01,308191940,378807303,0.1685
4374.01,308191940,308191989,0.1371
4374.01,308191940,308191940,0.0822
4374.01,308191940,980447628,0.0591
4374.01,308191940,980447670,0.0427
4374.01,308191940,308191962,0.0337
4374.01,308191940,308192012,0.0309
4374.01,308191940,308192010,0.0225
4374.01,308191940,308191966,0.0207
4374.01,308191940,308191995,0.0190
4374.01,308191940,378807270,0.0139
4374.01,308191940,308192014,0.0125
4374.01,308191940,378807318,0.0101
4374.01,308191940,308192006,0.0088
4374.01,308191940,308191967,0.0054
4374.01,308191940,980447627,0.0045
4374.01,308191940,308191787,0.0045
4374.01,308191940,308191909,0.0039
4374.01,308191940,378807278,0.0028
4374.01,308191940,378807356,0.0022
4374.01,308191940,980447616,0.0018
4374.01,308191940,980447667,0.0014
4374.01,308191940,980447640,0.0012
4374.01,308191940,308192049,0.0007
4374.01,308191940,378807380,0.0005
4374.01,308191940,308191887,0.0003
4374.01,308191940,378807186,0.0003
4376.01,250306572,250306572,0.5741
4376.01,250306572,250268537,0.0946
4376.01,250306572,250306581,0.0680
4376.01,250306572,250268481,0.0662
4376.01,250306572,250306501,0.0535
4376.01,250306572,1151580970,0.0514
4376.01,250306572,1151580972,0.0358
4376.01,250306572,250306551,0.0125
4376.01,250306572,1151581263,0.0101
4376.01,250306572,1151580971,0.0075
4376.01,250306572,250306509,0.0058
4376.01,250306572,1151580992,0.0057
4376.01,250306572,250268498,0.0041
4376.01,250306572,250306591,0.0024
4376.01,250306572,250268478,0.0021
4376.01,250306572,250268485,0.0019
4376.01,250306572,1151580977,0.0014
4376.01,250306572,1151580978,0.0009
4376.01,250306572,250306619,0.0005
4376.01,250306572,250306602,0.0003
4376.01,250306572,250268464,0.0002
4376.01,250306572,250306583,0.0002
4376.01,250306572,250268505,0.0002
4376.01,250306572,250306557,0.0002
4376.01,250306572,250306577,0.0001
4376.01,250306572,250268518,0.0001
4376.01,250306572,250306596,0.0001
4377.01,394918211,394918211,1.0000
4378.01,394721720,394721720,1.0000
4379.01,97766057,97766057,1.0000
4380.01,169958952,169958952,1.0000
4381.01,305767364,305767364,1.0000
4382.01,32460142,32460142,0.4702
4382.01,32460142,1528869128,0.2201
4382.01,32460142,32460155,0.0913
4382.01,32460142,32460170,0.0780
4382.01,32460142,32460133,0.0559
4382.01,32460142,1528869097,0.0415
4382.01,32460142,1528869107,0.0195
4382.01,32460142,1528869108,0.0150
4382.01,32460142,32460129,0.0054
4382.01,32460142,1528868826,0.0021
4382.01,32460142,1528868976,0.0005
4382.01,32460142,32460407,0.0004
4382.01,32460142,1528868792,0.0001
4383.01,384744828,384744828,1.0000
4384.01,259230140,259230140,0.9068
4384.01,259230140,259230134,0.0930
4384.01,259230140,259230116,0.0001
4384.01,259230140,259230133,0.0001
4385.01,22186226,22186226,1.0000
4386.01,350575997,350575997,0.4218
4386.01,350575997,350575998,0.1307
4386.01,350575997,350575991,0.1245
4386.01,350575997,350576002,0.1128
4386.01,350575997,350575987,0.0765
4386.01,350575997,350575989,0.0716
4386.01,350575997,350575975,0.0528
4386.01,350575997,350575964,0.0048
4386.01,350575997,350808121,0.0025
4386.01,350575997,350575996,0.0008
4386.01,350575997,350576010,0.0004
4386.01,350575997,350575977,0.0004
4386.01,350575997,350576029,0.0002
4386.01,350575997,350576021,0.0001
4387.01,33350443,33350443,1.0000
4388.01,313554509,313554509,1.0000
4389.01,41387532,41387532,0.4730
4389.01,41387532,41387525,0.2007
4389.01,41387532,41387540,0.0734
4389.01,41387532,41387552,0.0581
4389.01,41387532,41387459,0.0450
4389.01,41387532,41387345,0.0424
4389.01,41387532,41387528,0.0398
4389.01,41387532,41387426,0.0322
4389.01,41387532,41387561,0.0299
4389.01,41387532,41387487,0.0039
4389.01,41387532,41387586,0.0009
4389.01,41387532,1368867282,0.0004
4389.01,41387532,41387464,0.0002
4392.01,429791387,429791387,0.5293
4392.01,429791387,429786463,0.2194
4392.01,429791387,429796399,0.0780
4392.01,429791387,429786471,0.0350
4392.01,429791387,429792496,0.0259
4392.01,429791387,429786464,0.0218
4392.01,429791387,429781605,0.0202
4392.01,429791387,522647395,0.0187
4392.01,429791387,1217846874,0.0156
4392.01,429791387,429790034,0.0110
4392.01,429791387,429791382,0.0103
4392.01,429791387,429781592,0.0061
4392.01,429791387,429791388,0.0018
4392.01,429791387,1217847724,0.0017
4392.01,429791387,429796400,0.0012
4392.01,429791387,429790038,0.0011
4392.01,429791387,429800644,0.0009
4392.01,429791387,429791394,0.0007
4392.01,429791387,429781606,0.0004
4392.01,429791387,429786465,0.0004
4392.01,429791387,429799238,0.0002
4393.01,107440797,107440817,0.0703
4393.01,107440797,107440810,0.0693
4393.01,107440797,107440849,0.0688
4393.01,107440797,107440832,0.0659
4393.01,107440797,107440834,0.0600
4393.01,107440797,107440874,0.0571
4393.01,107440797,107440769,0.0564
4393.01,107440797,107440772,0.0562
4393.01,107440797,1423137735,0.0484
4393.01,107440797,107440758,0.0479
4393.01,107440797,107440854,0.0469
4393.01,107440797,107440875,0.0431
4393.01,107440797,107440750,0.0405
4393.01,107440797,107440850,0.0390
4393.01,107440797,107440907,0.0326
4393.01,107440797,107440722,0.0228
4393.01,107440797,107440696,0.0175
4393.01,107440797,1423137741,0.0169
4393.01,107440797,107440916,0.0158
4393.01,107440797,107440732,0.0138
4393.01,107440797,107440482,0.0123
4393.01,107440797,107440797,0.0119
4393.01,107440797,107440897,0.0113
4393.01,107440797,107440695,0.0099
4393.01,107440797,1423137717,0.0066
4393.01,107440797,107441020,0.0064
4393.01,107440797,107440682,0.0059
4393.01,107440797,107440669,0.0056
4393.01,107440797,107440666,0.0055
4393.01,107440797,107440756,0.0052
4393.01,107440797,107440651,0.0050
4393.01,107440797,107440650,0.0045
4393.01,107440797,107440645,0.0042
4393.01,107440797,107440683,0.0040
4393.01,107440797,107440729,0.0024
4393.01,107440797,107441144,0.0023
4393.01,107440797,107440702,0.0018
4393.01,107440797,107440629,0.0014
4393.01,107440797,1423137743,0.0011
4393.01,107440797,107440919,0.0009
4393.01,107440797,107440560,0.0007
4393.01,107440797,107440675,0.0007
4393.01,107440797,107440754,0.0007
4393.01,107440797,107440689,0.0005
4393.01,107440797,107440842,0.0002
4393.01,107440797,1423137791,0.0001
4395.01,218483943,218356263,0.2401
4395.01,218483943,218356276,0.2339
4395.01,218483943,1536626336,0.0813
4395.01,218483943,218483812,0.0666
4395.01,218483943,218356294,0.0495
4395.01,218483943,218483922,0.0494
4395.01,218483943,218483871,0.0463
4395.01,218483943,218356268,0.0435
4395.01,218483943,218483779,0.0378
4395.01,218483943,218483943,0.0330
4395.01,218483943,218483884,0.0300
4395.01,218483943,218483759,0.0254
4395.01,218483943,218483820,0.0238
4395.01,218483943,1536625121,0.0162
4395.01,218483943,218356318,0.0102
4395.01,218483943,218483889,0.0076
4395.01,218483943,1536625294,0.0022
4395.01,218483943,218356223,0.0012
4395.01,218483943,218483967,0.0012
4395.01,218483943,218483911,0.0005
4400.01,231630147,231630147,1.0000
4401.01,178170828,178170828,0.9712
4401.01,178170828,651440684,0.0288
4402.01,197807778,197807778,0.9808
4402.01,197807778,197807773,0.0107
4402.01,197807778,197807779,0.0085
4403.01,350931281,350931281,0.4501
4403.01,350931281,737553559,0.3936
4403.01,350931281,350931294,0.1016
4403.01,350931281,350931264,0.0499
4403.01,350931281,350931282,0.0039
4403.01,350931281,350931283,0.0006
4403.01,350931281,350931274,0.0003
4404.01,342314656,342314656,1.0000
4405.01,177254988,177254988,0.7672
4405.01,177254988,177254986,0.2314
4405.01,177254988,177254984,0.0014
4405.02,177254988,177241407,0.2731
4405.02,177254988,177254988,0.2511
4405.02,177254988,177254986,0.2248
4405.02,177254988,177254997,0.1150
4405.02,177254988,177254984,0.0444
4405.02,177254988,177254978,0.0317
4405.02,177254988,177255003,0.0295
4405.02,177254988,177254994,0.0126
4405.02,177254988,177254992,0.0102
4405.02,177254988,764681339,0.0053
4405.02,177254988,177254981,0.0023
4407.01,207238953,207238953,0.9705
4407.01,207238953,207238956,0.0248
4407.01,207238953,207238955,0.0025
4407.01,207238953,207238960,0.0022
4408.01,260189643,260189643,0.9026
4408.01,260189643,737456233,0.0974
4409.01,382200986,382200986,1.0000
4412.01,35315453,1222459497,0.8189
4412.01,35315453,35315453,0.1787
4412.01,35315453,35303656,0.0022
4412.01,35315453,35309323,0.0002
4413.01,142019343,142019343,0.3969
4413.01,142019343,142019345,0.2159
4413.01,142019343,142049887,0.1174
4413.01,142019343,142019348,0.0631
4413.01,142019343,735304741,0.0430
4413.01,142019343,142049904,0.0394
4413.01,142019343,142019340,0.0333
4413.01,142019343,142019333,0.0194
4413.01,142019343,142019334,0.0124
4413.01,142019343,142019344,0.0117
4413.01,142019343,735304756,0.0116
4413.01,142019343,735304759,0.0082
4413.01,142019343,142019349,0.0073
4413.01,142019343,142049885,0.0061
4413.01,142019343,735304763,0.0059
4413.01,142019343,142019365,0.0050
4413.01,142019343,735304764,0.0027
4413.01,142019343,142019360,0.0007
4416.01,79605791,79605791,1.0000
4417.01,208297760,208297760,0.8261
4417.01,208297760,1225916957,0.0975
4417.01,208297760,208297715,0.0286
4417.01,208297760,208297717,0.0216
4417.01,208297760,208297701,0.0165
4417.01,208297760,208297924,0.0025
4417.01,208297760,208297902,0.0017
4417.01,208297760,208297794,0.0015
4417.01,208297760,208297790,0.0011
4417.01,208297760,208297878,0.0011
4417.01,208297760,208297774,0.0009
4417.01,208297760,208297666,0.0003
4417.01,208297760,208297690,0.0003
4417.01,208297760,208297624,0.0001
4418.01,295593712,295593712,0.9437
4418.01,295593712,295593703,0.0351
4418.01,295593712,295593692,0.0147
4418.01,295593712,295593702,0.0031
4418.01,295593712,295593724,0.0028
4418.01,295593712,295593720,0.0002
4418.01,295593712,295593719,0.0002
4418.01,295593712,295593722,0.0002
4419.01,352229268,352229268,0.9018
4419.01,352229268,352229265,0.0952
4419.01,352229268,352229271,0.0026
4419.01,352229268,352229266,0.0003
4420.01,362709886,362709882,0.9960
4420.01,362709886,362709886,0.0039
4421.01,141412823,141412822,0.4391
4421.01,141412823,141412823,0.4335
4421.01,141412823,724271549,0.0966
4421.01,141412823,141412825,0.0309
4422.01,263748033,263748033,1.0000
4424.01,326386495,326386495,0.8405
4424.01,326386495,326386504,0.1146
4424.01,326386495,326386517,0.0192
4424.01,326386495,326386481,0.0173
4424.01,326386495,326386480,0.0056
4424.01,326386495,1518588971,0.0008
4424.01,326386495,326386477,0.0007
4424.01,326386495,326386550,0.0006
4424.01,326386495,326386473,0.0005
4424.01,326386495,326386510,0.0001
4425.01,106940971,106940971,0.9928
4425.01,106940971,1412077028,0.0068
4425.01,106940971,106940993,0.0004
4427.01,207339000,207339000,1.0000
4429.01,233188747,233188747,1.0000
4430.01,362222177,362222177,1.0000
4432.01,198610218,198610218,1.0000
4433.01,158551257,158551257,0.8500
4433.01,158551257,158551220,0.0797
4433.01,158551257,1716323183,0.0640
4433.01,158551257,158551265,0.0036
4433.01,158551257,158551259,0.0015
4433.01,158551257,158551247,0.0011
4436.01,420268415,420268415,1.0000
4437.01,237205154,237205154,1.0000
4438.01,22233480,22233480,1.0000
4439.01,267545252,267545252,1.0000
4441.01,23982469,23982469,1.0000
4442.01,446158352,446158352,1.0000
4443.01,158241252,158241252,0.3450
4443.01,158241252,1685365497,0.3159
4443.01,158241252,158241254,0.2133
4443.01,158241252,158241236,0.0673
4443.01,158241252,1685364940,0.0194
4443.01,158241252,158241255,0.0181
4443.01,158241252,158241284,0.0123
4443.01,158241252,158247196,0.0048
4443.01,158241252,158241202,0.0012
4443.01,158241252,158241209,0.0011
4443.01,158241252,158241244,0.0010
4443.01,158241252,158241239,0.0003
4443.01,158241252,158247213,0.0003
4443.02,158241252,158241252,0.3645
4443.02,158241252,1685364940,0.2685
4443.02,158241252,158241255,0.2044
4443.02,158241252,158241244,0.0546
4443.02,158241252,158241209,0.0397
4443.02,158241252,158247196,0.0284
4443.02,158241252,158241284,0.0283
4443.02,158241252,158247217,0.0116
4444.01,158167408,158167408,0.7096
4444.01,158167408,158167395,0.2904
4447.01,153937417,153937417,1.0000
4449.01,322046084,322046084,1.0000
4450.01,373017346,373017346,1.0000
4451.01,23229805,23229805,0.9939
4451.01,23229805,23229807,0.0061
4452.01,229581160,229581160,1.0000
4453.01,243333538,243333538,1.0000
4458.01,229671380,229671380,1.0000
4459.01,230129753,230129753,0.6269
4459.01,230129753,1271259414,0.3731
4460.01,461635621,461635621,0.5693
4460.01,461635621,461637387,0.1976
4460.01,461635621,461635631,0.1434
4460.01,461635621,461635619,0.0576
4460.01,461635621,461635627,0.0291
4460.01,461635621,461635616,0.0020
4460.01,461635621,461635615,0.0007
4460.01,461635621,461635617,0.0003
4461.01,149282072,149282077,0.4046
4461.01,149282072,149282072,0.2216
4461.01,149282072,149282088,0.1521
4461.01,149282072,149282076,0.1032
4461.01,149282072,149282118,0.0603
4461.01,149282072,149282132,0.0533
4461.01,149282072,149282103,0.0032
4461.01,149282072,149282078,0.0009
4461.01,149282072,149282073,0.0004
4461.01,149282072,149282083,0.0002
4461.01,149282072,149282065,0.0002
4462.01,76420654,76420654,1.0000
4463.01,8599009,8599009,1.0000
4465.01,157236902,157236902,1.0000
4468.01,441763252,441763252,1.0000
4477.01,64531556,64531556,1.0000
4478.01,233823679,233823679,1.0000
4481.01,239332587,239332587,0.9981
4481.01,239332587,239332536,0.0019
4484.01,272707711,272707711,0.9995
4484.01,272707711,272707706,0.0004
4487.01,193754373,193754373,1.0000
4491.01,193336820,193336820,0.9852
4491.01,193336820,193336835,0.0045
4491.01,193336820,193336810,0.0025
4491.01,193336820,193336805,0.0019
4491.01,193336820,193336840,0.0019
4491.01,193336820,193336816,0.0011
4491.01,193336820,193336809,0.0008
4491.01,193336820,193336857,0.0007
4491.01,193336820,193336812,0.0007
4491.01,193336820,193336800,0.0003
4491.01,193336820,193336832,0.0002
4492.01,298297931,298297931,1.0000
4495.01,120826158,120826158,1.0000
4495.02,120826158,120826158,0.7212
4495.02,120826158,120826152,0.2002
4495.02,120826158,120826165,0.0660
4495.02,120826158,120889594,0.0076
4495.02,120826158,120826172,0.0028
4495.02,120826158,120826198,0.0015
4495.02,120826158,120826164,0.0005
4495.02,120826158,120826167,0.0001
4497.01,436166416,436166416,0.8743
4497.01,436166416,1954810216,0.1257
4499.01,120183168,1716349271,0.2664
4499.01,120183168,120183168,0.2181
4499.01,120183168,120183159,0.1645
4499.01,120183168,120183158,0.0912
4499.01,120183168,120183160,0.0893
4499.01,120183168,120183156,0.0569
4499.01,120183168,120183140,0.0276
4499.01,120183168,1716349270,0.0242
4499.01,120183168,120183138,0.0226
4499.01,120183168,1716349263,0.0199
4499.01,120183168,120183166,0.0161
4499.01,120183168,1716349269,0.0014
4499.01,120183168,120183181,0.0013
4499.01,120183168,120183145,0.0005
4500.01,406190563,406190596,0.3566
4500.01,406190563,406190593,0.3148
4500.01,406190563,406190651,0.1563
4500.01,406190563,406190611,0.0558
4500.01,406190563,406190650,0.0453
4500.01,406190563,406190605,0.0284
4500.01,406190563,406190587,0.0195
4500.01,406190563,406190576,0.0181
4500.01,406190563,406190563,0.0016
4500.01,406190563,406190599,0.0015
4500.01,406190563,406190577,0.0011
4500.01,406190563,406190598,0.0005
4500.01,406190563,406190644,0.0004
4501.01,22069559,22069530,0.1964
4501.01,22069559,22069526,0.1272
4501.01,22069559,22069518,0.1146
4501.01,22069559,22069559,0.0947
4501.01,22069559,22069542,0.0910
4501.01,22069559,22069540,0.0762
4501.01,22069559,1872785828,0.0757
4501.01,22069559,22069501,0.0710
4501.01,22069559,1872786077,0.0461
4501.01,22069559,1872786110,0.0442
4501.01,22069559,22069531,0.0302
4501.01,22069559,1872785826,0.0102
4501.01,22069559,22069503,0.0094
4501.01,22069559,22069427,0.0063
4501.01,22069559,22069555,0.0028
4501.01,22069559,22069571,0.0013
4501.01,22069559,22069566,0.0011
4501.01,22069559,22069521,0.0008
4501.01,22069559,22069493,0.0003
4501.01,22069559,22069614,0.0002
4501.01,22069559,22069524,0.0001
4501.01,22069559,22069446,0.0001
4503.01,167719618,167719618,0.9592
4503.01,167719618,167719615,0.0407
4503.01,167719618,167719601,0.0001
4504.01,349972412,349972412,1.0000
4504.02,349972412,349972412,0.6216
4504.02,349972412,349968223,0.2361
4504.02,349972412,349972407,0.1263
4504.02,349972412,349972416,0.0125
4504.02,349972412,349972396,0.0033
4504.02,349972412,349972414,0.0002
4505.01,150299840,150299840,1.0000
4506.01,434105094,434105094,1.0000
4507.01,179582003,179582003,1.0000
4508.01,170789802,170789802,0.9951
4508.01,170789802,170803039,0.0046
4508.01,170789802,170803032,0.0003
4509.01,319610598,767093191,0.1195
4509.01,319610598,319559851,0.1180
4509.01,319610598,319559856,0.1148
4509.01,319610598,319559857,0.1125
4509.01,319610598,319610601,0.0855
4509.01,319610598,319559865,0.0830
4509.01,319610598,319610598,0.0736
4509.01,319610598,319559863,0.0664
4509.01,319610598,319610589,0.0451
4509.01,319610598,319610600,0.0430
4509.01,319610598,319559879,0.0326
4509.01,319610598,319610607,0.0302
4509.01,319610598,319610592,0.0224
4509.01,319610598,319610599,0.0182
4509.01,319610598,319610590,0.0157
4509.01,319610598,319610613,0.0127
4509.01,319610598,767093182,0.0069
4510.01,340458804,340458804,1.0000
4511.01,333674399,333674399,1.0000
4511.02,333674399,333674399,0.9982
4511.02,333674399,333674396,0.0017
4513.01,408261725,408261725,0.9995
4513.01,408261725,408261727,0.0005
4515.01,456862677,456862677,1.0000
4519.01,419957393,419957393,1.0000
4527.01,380887434,380887434,0.9854
4527.01,380887434,380887435,0.0146
4529.01,384888319,384888319,1.0000
4537.01,251039147,251039147,1.0000
4540.01,388816604,388816604,1.0000
4542.01,4464022,4464022,1.0000
4549.01,9030119,9030119,0.9777
4549.01,9030119,9030120,0.0219
4549.01,9030119,9030118,0.0005
4550.01,400972123,907257811,0.2009
4550.01,400972123,400972123,0.1550
4550.01,400972123,400972133,0.1488
4550.01,400972123,907257796,0.1286
4550.01,400972123,401353274,0.0980
4550.01,400972123,907257797,0.0957
4550.01,400972123,400971990,0.0751
4550.01,400972123,400972134,0.0350
4550.01,400972123,401346599,0.0335
4550.01,400972123,400972106,0.0109
4550.01,400972123,400972113,0.0102
4550.01,400972123,400972131,0.0032
4550.01,400972123,400972110,0.0031
4550.01,400972123,400972143,0.0006
4550.01,400972123,400972023,0.0005
4550.01,400972123,400972158,0.0003
4550.01,400972123,400972101,0.0003
4552.01,248250955,1519480838,0.1627
4552.01,248250955,1519480782,0.1236
4552.01,248250955,248250975,0.1089
4552.01,248250955,1519480909,0.0995
4552.01,248250955,1519480196,0.0901
4552.01,248250955,248250919,0.0596
4552.01,248250955,248250815,0.0504
4552.01,248250955,248250866,0.0458
4552.01,248250955,248250913,0.0435
4552.01,248250955,1519480918,0.0419
4552.01,248250955,248250955,0.0402
4552.01,248250955,1519480781,0.0362
4552.01,248250955,1519480802,0.0297
4552.01,248250955,248250901,0.0259
4552.01,248250955,248250923,0.0100
4552.01,248250955,248250948,0.0065
4552.01,248250955,1519480292,0.0058
4552.01,248250955,248250950,0.0023
4552.01,248250955,1519480282,0.0019
4552.01,248250955,1519480835,0.0018
4552.01,248250955,248250933,0.0018
4552.01,248250955,248250939,0.0015
4552.01,248250955,248250937,0.0012
4552.01,248250955,248250958,0.0012
4552.01,248250955,248250992,0.0011
4552.01,248250955,1519480288,0.0011
4552.01,248250955,1519480784,0.0010
4552.01,248250955,248250912,0.0009
4552.01,248250955,1519480295,0.0008
4552.01,248250955,1519480321,0.0007
4552.01,248250955,248250979,0.0006
4552.01,248250955,1519480916,0.0006
4552.01,248250955,248250887,0.0003
4552.01,248250955,1519480281,0.0002
4552.01,248250955,1519480778,0.0002
4553.01,383721338,383721338,1.0000
4554.01,369768787,369768787,0.2930
4554.01,369768787,842547613,0.2007
4554.01,369768787,274143731,0.1421
4554.01,369768787,842547833,0.1355
4554.01,369768787,842547493,0.1137
4554.01,369768787,369768786,0.0899
4554.01,369768787,369768792,0.0183
4554.01,369768787,274143753,0.0069
4555.01,141770198,141770201,0.4043
4555.01,141770198,141770198,0.3623
4555.01,141770198,141770192,0.1203
4555.01,141770198,141770210,0.1131
4556.01,107018378,107018378,0.6519
4556.01,107018378,107018380,0.3472
4556.01,107018378,107018377,0.0005
4556.01,107018378,107018383,0.0002
4556.01,107018378,107018382,0.0001
4557.01,258917846,258917846,1.0000
4558.01,220414682,220414682,0.4437
4558.01,220414682,220414690,0.4162
4558.01,220414682,220414676,0.0701
4558.01,220414682,220414677,0.0700
4559.01,271169413,271169413,0.9998
4559.01,271169413,271169416,0.0002
4560.01,307716123,307716123,0.2867
4560.01,307716123,307716128,0.1375
4560.01,307716123,805958645,0.1287
4560.01,307716123,307716119,0.1046
4560.01,307716123,307716116,0.0878
4560.01,307716123,307716147,0.0717
4560.01,307716123,307716112,0.0609
4560.01,307716123,307716109,0.0512
4560.01,307716123,307716140,0.0418
4560.01,307716123,307716117,0.0290
4561.01,33716474,33716474,0.7312
4561.01,33716474,675247714,0.1817
4561.01,33716474,33716476,0.0871
4562.01,349576261,349576261,1.0000
4563.01,418255064,418255064,1.0000
4564.01,400786146,400786152,0.6204
4564.01,400786146,400786146,0.3796
4565.01,381897917,381897917,0.9289
4565.01,381897917,1693893545,0.0708
4565.01,381897917,381897921,0.0002
4566.01,269728501,269728504,0.4848
4566.01,269728501,269728501,0.4251
4566.01,269728501,269728502,0.0795
4566.01,269728501,650087117,0.0096
4566.01,269728501,269728497,0.0007
4566.01,269728501,269728503,0.0002
4567.01,307849973,307849973,0.8081
4567.01,307849973,806088011,0.1111
4567.01,307849973,307849961,0.0235
4567.01,307849973,806088116,0.0151
4567.01,307849973,806085207,0.0140
4567.01,307849973,806085311,0.0091
4567.01,307849973,307847796,0.0069
4567.01,307849973,307849956,0.0058
4567.01,307849973,806085308,0.0041
4567.01,307849973,307847784,0.0013
4567.01,307849973,806088012,0.0011
4567.02,307849973,307849973,0.9879
4567.02,307849973,307849971,0.0034
4567.02,307849973,307849969,0.0031
4567.02,307849973,806085207,0.0029
4567.02,307849973,806088116,0.0013
4567.02,307849973,307849979,0.0005
4567.02,307849973,307849956,0.0004
4567.02,307849973,806085308,0.0004
4568.01,447088034,447088034,0.1988
4568.01,447088034,447088013,0.1550
4568.01,447088034,447088021,0.1420
4568.01,447088034,447088028,0.1363
4568.01,447088034,447088052,0.0832
4568.01,447088034,447088008,0.0773
4568.01,447088034,341222357,0.0651
4568.01,447088034,341222361,0.0492
4568.01,447088034,341222373,0.0364
4568.01,447088034,341222349,0.0224
4568.01,447088034,341222377,0.0186
4568.01,447088034,341222408,0.0157
4569.01,149126400,734181699,0.4945
4569.01,149126400,734181705,0.1817
4569.01,149126400,149126400,0.1348
4569.01,149126400,734181667,0.1086
4569.01,149126400,149126420,0.0573
4569.01,149126400,149126406,0.0078
4569.01,149126400,734181664,0.0063
4569.01,149126400,734181700,0.0060
4569.01,149126400,734181692,0.0019
4569.01,149126400,734181701,0.0003
4569.01,149126400,149126401,0.0003
4569.01,149126400,734181704,0.0002
4569.01,149126400,734181666,0.0002
4572.01,154940895,154940895,0.9482
4572.01,154940895,154941919,0.0518
4573.01,362103298,362103298,0.6301
4573.01,362103298,362103304,0.3306
4573.01,362103298,362103291,0.0333
4573.01,362103298,362103301,0.0061
4574.01,298428237,298428237,0.5788
4574.01,298428237,1951424942,0.3047
4574.01,298428237,1951424941,0.0759
4574.01,298428237,298430493,0.0266
4574.01,298428237,298428231,0.0065
4574.01,298428237,298428228,0.0042
4574.01,298428237,1951424896,0.0015
4574.01,298428237,298430463,0.0011
4574.01,298428237,298428238,0.0003
4574.01,298428237,298430435,0.0002
4575.01,372759746,372759746,0.9967
4575.01,372759746,142862310,0.0031
4575.01,372759746,372759745,0.0002
4576.01,157667414,157667414,0.8920
4576.01,157667414,157667409,0.0798
4576.01,157667414,157667416,0.0140
4576.01,157667414,157667404,0.0105
4576.01,157667414,157667391,0.0037
4578.01,154474036,154474036,0.9596
4578.01,154474036,154474033,0.0404
4580.01,219742885,219742883,0.2338
4580.01,219742885,219742885,0.2016
4580.01,219742885,219742884,0.1692
4580.01,219742885,1201273352,0.1646
4580.01,219742885,219742881,0.1473
4580.01,219742885,219742886,0.0835
4582.01,219854519,219854519,1.0000
4585.01,233529335,233529335,0.7115
4585.01,233529335,1717935427,0.1680
4585.01,233529335,233529344,0.1170
4585.01,233529335,233529336,0.0035
4586.01,416534875,416534875,1.0000
4588.01,48031665,48031665,0.6791
4588.01,48031665,48031683,0.1194
4588.01,48031665,48031681,0.0920
4588.01,48031665,48031661,0.0551
4588.01,48031665,48031654,0.0270
4588.01,48031665,48031689,0.0168
4588.01,48031665,48031691,0.0107
4590.01,154923406,154923406,0.9996
4590.01,154923406,154923410,0.0004
4591.01,356868487,356868487,1.0000
4598.01,29017001,29017001,1.0000
4600.01,232608943,232608943,1.0000
4607.01,28294709,620336737,0.4996
4607.01,28294709,28294709,0.4782
4607.01,28294709,28294708,0.0222
4610.01,1950736,1950735,0.3000
4610.01,1950736,1950728,0.2748
4610.01,1950736,1950730,0.2408
4610.01,1950736,1950736,0.0763
4610.01,1950736,662143216,0.0377
4610.01,1950736,1950717,0.0377
4610.01,1950736,1950739,0.0184
4610.01,1950736,662143214,0.0087
4610.01,1950736,662143209,0.0029
4610.01,1950736,1950741,0.0027
4614.01,408809625,408809625,1.0000
4616.01,258796169,258796169,0.8820
4616.01,258796169,258796170,0.1180
4620.01,171160243,661644392,1.0000
4620.01,171160243,171160243,0.0000
4626.01,241442273,241442273,0.8885
4626.01,241442273,241442322,0.0589
4626.01,241442273,241442325,0.0483
4626.01,241442273,241442280,0.0040
4626.01,241442273,241442269,0.0003
4627.01,89702406,89702406,1.0000
4629.01,304339227,304339227,0.7402
4629.01,304339227,304339236,0.1249
4629.01,304339227,304339207,0.0622
4629.01,304339227,304339241,0.0350
4629.01,304339227,304339247,0.0129
4629.01,304339227,304339244,0.0104
4629.01,304339227,304339212,0.0060
4629.01,304339227,304339250,0.0060
4629.01,304339227,304339217,0.0025
4630.01,292202337,292202337,1.0000
4631.01,313006381,313006381,0.7318
4631.01,313006381,313006380,0.2674
4631.01,313006381,313006378,0.0008
4632.01,336075472,336075472,0.6703
4632.01,336075472,336075470,0.1813
4632.01,336075472,336075471,0.0872
4632.01,336075472,336075480,0.0612
4633.01,307958020,307958020,1.0000
4637.01,306485267,306485267,1.0000
4638.01,58824746,58824746,0.6347
4638.01,58824746,58824748,0.2132
4638.01,58824746,58824751,0.1521
4639.01,91251292,91251292,0.8915
4639.01,91251292,456937050,0.1085
4640.01,337216118,337216118,1.0000
4641.01,436873727,436873727,1.0000
4642.01,336961891,336961891,1.0000
4643.01,270355392,270355392,1.0000
4643.02,270355392,270355392,1.0000
4644.01,387423096,387423096,1.0000
4645.01,46698351,46698351,1.0000
4647.01,303204165,303204165,0.9408
4647.01,303204165,303204166,0.0587
4647.01,303204165,303204168,0.0004
4649.01,404713783,404713783,1.0000
4652.01,139877968,139877968,1.0000
4653.01,238854767,238854767,0.9935
4653.01,238854767,238854765,0.0064
4656.01,120523488,609902357,0.7278
4656.01,120523488,120523488,0.2722
4657.01,434110695,434110695,1.0000
4658.01,224279091,224279091,0.9999
4658.01,224279091,224279094,0.0001
4659.01,178215634,178215634,1.0000
4662.01,166778944,166778944,1.0000
4663.01,237358490,237358490,1.0000
4664.01,299551666,299551666,1.0000
4671.01,439873430,439873430,1.0000
4672.01,332911893,332911893,1.0000
4673.01,118573065,118573065,1.0000
4675.01,279095914,279095914,1.0000
4677.01,100974694,100974694,0.9984
4677.01,100974694,100974696,0.0016
4678.01,206717400,206717400,1.0000
4679.01,283605976,283605976,1.0000
4685.01,431693152,431693152,1.0000
4688.01,245793479,245793479,1.0000
4690.01,455033897,455033897,0.9998
4690.01,455033897,455033896,0.0002
4693.01,117843365,117843365,1.0000
4695.01,139550876,139550876,1.0000
4702.01,248690688,248690688,1.0000
4704.01,455030519,455030519,0.8550
4704.01,455030519,455030538,0.1450
4705.01,436637677,436637677,0.9999
4706.01,37117064,37117064,1.0000
4712.01,317089770,317089770,1.0000
4724.01,119638424,119638424,0.7242
4724.01,119638424,119638413,0.2680
4724.01,119638424,119638418,0.0075
4724.01,119638424,119638411,0.0002
4724.01,119638424,119638434,0.0001
4726.01,409009431,409009431,1.0000
4730.01,97866515,97866510,0.9999
4730.01,97866515,97866515,0.0001
4734.01,97714451,97714451,1.0000
4737.01,142532090,142532090,0.9967
4737.01,142532090,142532072,0.0027
4737.01,142532090,142532077,0.0005
4738.01,247873937,247873937,1.0000
4739.01,281716779,281716779,1.0000
4746.01,160180298,160180298,1.0000
4747.01,235078021,235078021,1.0000
4750.01,317189702,317189702,1.0000
4755.01,267197567,267197567,1.0000
4761.01,440849210,440849210,1.0000
4762.01,119069946,119069946,0.3201
4762.01,119069946,119064878,0.2534
4762.01,119069946,755769554,0.1524
4762.01,119069946,119069941,0.0820
4762.01,119069946,119069945,0.0632
4762.01,119069946,119069890,0.0605
4762.01,119069946,119069951,0.0297
4762.01,119069946,119069889,0.0124
4762.01,119069946,119069929,0.0084
4762.01,119069946,755769562,0.0083
4762.01,119069946,119069930,0.0053
4762.01,119069946,119069918,0.0015
4762.01,119069946,119069923,0.0012
4762.01,119069946,119069905,0.0009
4762.01,119069946,755769552,0.0006
4762.01,119069946,119069964,0.0001
4768.01,108940329,108940329,1.0000
4771.01,266441563,266441563,1.0000
4773.01,415276070,415276070,1.0000
4791.01,100389539,100389539,1.0000
4792.01,265350422,265350422,1.0000
4803.01,19117967,19117967,1.0000
4804.01,320341952,320341956,0.8487
4804.01,320341952,320341952,0.1478
4804.01,320341952,320341955,0.0033
4806.01,96317115,96317115,0.8278
4806.01,96317115,778177824,0.1722
4824.01,179687771,179687771,1.0000
4833.01,176442805,176442805,1.0000
4838.01,374200604,374200604,0.7411
4838.01,374200604,374200603,0.2589
4841.01,453060368,453060368,1.0000
4845.01,26305150,26305150,1.0000
4851.01,60377863,60377863,0.9984
4851.01,60377863,60377865,0.0012
4851.01,60377863,60377844,0.0003
4852.01,74712191,74712191,1.0000
4860.01,335590096,335590096,1.0000
4861.01,71341774,71341774,1.0000
4862.01,322807371,322807371,1.0000
4873.01,228694725,228694725,1.0000
4877.01,447054140,447054140,0.9996
4877.01,447054140,447054132,0.0004
4888.01,309292963,309292963,1.0000
4890.01,92004082,92004082,1.0000
4898.01,124235800,124235800,0.9995
4898.01,124235800,124235806,0.0005
4901.01,107017977,107017977,0.9767
4901.01,107017977,107017976,0.0233
4909.01,272211398,272211398,1.0000
4913.01,72401290,72401290,0.9450
4913.01,72401290,72401303,0.0550
4914.01,49254857,49254857,1.0000
4918.01,60859922,60859922,1.0000
4923.01,219181903,219181903,1.0000
4926.01,454828937,454828937,1.0000
4930.01,307221757,307221757,0.9999
4932.01,148772620,1169391171,0.5965
4932.01,148772620,148772620,0.4035
4940.01,237929468,237929468,1.0000
4941.01,77680373,77680373,1.0000
4942.01,166242494,166242494,0.7828
4942.01,166242494,166244465,0.1771
4942.01,166242494,166242498,0.0157
4942.01,166242494,166240597,0.0077
4942.01,166242494,166242530,0.0067
4942.01,166242494,166242497,0.0034
4942.01,166242494,166247255,0.0029
4942.01,166242494,166244005,0.0019
4942.01,166242494,166242493,0.0007
4942.01,166242494,166236298,0.0006
4942.01,166242494,166245248,0.0004
4942.01,166242494,166237743,0.0002
4957.01,412485680,412485680,1.0000
4958.01,457649900,1043136840,0.6243
4958.01,457649900,457649900,0.3217
4958.01,457649900,457649891,0.0496
4958.01,457649900,457649903,0.0040
4958.01,457649900,457649865,0.0002
4958.01,457649900,457649918,0.0001
4960.01,329672278,329672278,0.6253
4960.01,329672278,1020323642,0.3738
4960.01,329672278,329672427,0.0009
4973.01,397522142,397522142,1.0000
4979.01,311736478,311736472,0.1587
4979.01,311736478,311736429,0.1264
4979.01,311736478,311736443,0.1196
4979.01,311736478,958260497,0.1165
4979.01,311736478,311736474,0.0947
4979.01,311736478,311736462,0.0931
4979.01,311736478,311736467,0.0814
4979.01,311736478,311736460,0.0655
4979.01,311736478,311736476,0.0420
4979.01,311736478,311736456,0.0403
4979.01,311736478,311736471,0.0286
4979.01,311736478,311736478,0.0268
4979.01,311736478,958260482,0.0026
4979.01,311736478,958260455,0.0017
4979.01,311736478,311834882,0.0006
4979.01,311736478,311736477,0.0006
4979.01,311736478,311736480,0.0005
4979.01,311736478,311736484,0.0003
4981.01,14029793,14029793,0.6720
4981.01,14029793,685756229,0.3279
4987.01,293607057,293607057,1.0000
4992.01,362111691,362111691,1.0000
4994.01,277128619,277128619,1.0000
4995.01,294295243,1509351802,0.5626
4995.01,294295243,294295243,0.2599
4995.01,294295243,294295247,0.1217
4995.01,294295243,294295240,0.0422
4995.01,294295243,294295231,0.0132
4995.01,294295243,294295234,0.0003
4998.01,76228620,76228620,1.0000
4999.01,33227166,33227166,1.0000
5005.01,282485660,282485660,1.0000
5009.01,463781038,463781038,1.0000
5017.01,302054555,302054555,1.0000
5018.01,294691204,294691204,0.9772
5018.01,294691204,1509696616,0.0184
5018.01,294691204,1509696572,0.0017
5018.01,294691204,294691182,0.0010
5018.01,294691204,294691185,0.0009
5018.01,294691204,294691189,0.0006
5027.01,361711730,361711730,1.0000
5033.01,318180448,318180448,0.9089
5033.01,318180448,318180446,0.0911
5034.01,306990399,306990399,0.9956
5034.01,306990399,1510357983,0.0042
5034.01,306990399,306990394,0.0002
5036.01,406726743,406726743,0.9989
5036.01,406726743,406726735,0.0011
5042.01,282221346,282221346,1.0000
5044.01,298946836,298946836,1.0000
5053.01,324426685,324426685,1.0000
5054.01,401704685,401704685,1.0000
5056.01,216925130,1335109576,0.4354
5056.01,216925130,216925130,0.3193
5056.01,216925130,216925144,0.2281
5056.01,216925130,216925205,0.0172
5062.01,294768072,294768072,0.6131
5062.01,294768072,294768073,0.3785
5062.01,294768072,294768076,0.0084
5064.01,407127579,407127579,0.9992
5064.01,407127579,407127574,0.0007
5069.01,381360757,381360757,0.9881
5069.01,381360757,381360758,0.0061
5069.01,381360757,381360761,0.0038
5069.01,381360757,381360759,0.0009
5069.01,381360757,381360756,0.0005
5069.01,381360757,381360760,0.0003
5069.01,381360757,381360763,0.0002
5076.01,303432813,303432813,1.0000
5078.01,303523128,303523128,1.0000
5084.01,438260486,438260486,0.5856
5084.01,438260486,438260488,0.3142
5084.01,438260486,640520025,0.1003
5088.01,234388232,234388236,0.7964
5088.01,234388232,234388239,0.1460
5088.01,234388232,234388240,0.0450
5088.01,234388232,234388232,0.0125
5088.01,234388232,234388234,0.0001
5088.02,234388232,234388232,0.5079
5088.02,234388232,234388236,0.3849
5088.02,234388232,234388239,0.0883
5088.02,234388232,234388234,0.0188
5088.02,234388232,761750363,0.0002
5091.01,438073782,438073782,1.0000
5099.01,91481801,91481801,1.0000
5100.01,349582831,349582831,1.0000
5103.01,366443576,366443576,0.9194
5103.01,366443576,366443575,0.0778
5103.01,366443576,366443574,0.0028
5106.01,59351345,716895604,0.5112
5106.01,59351345,59351345,0.4814
5106.01,59351345,59351348,0.0074
5113.01,2685481,2685445,0.3071
5113.01,2685481,2685481,0.2747
5113.01,2685481,2685478,0.1962
5113.01,2685481,2685485,0.1165
5113.01,2685481,2685470,0.0536
5113.01,2685481,2685465,0.0119
5113.01,2685481,2685548,0.0119
5113.01,2685481,2685476,0.0098
5113.01,2685481,2685462,0.0079
5113.01,2685481,2685487,0.0036
5113.01,2685481,2685460,0.0020
5113.01,2685481,2685505,0.0011
5113.01,2685481,2685501,0.0010
5113.01,2685481,2685493,0.0010
5113.01,2685481,722753972,0.0008
5113.01,2685481,2685500,0.0006
5113.01,2685481,2685498,0.0003
5117.01,26469462,26469462,1.0000
5118.01,438412198,438401480,0.3313
5118.01,438412198,438401481,0.2640
5118.01,438412198,717604762,0.1240
5118.01,438412198,438401495,0.0977
5118.01,438412198,438412198,0.0546
5118.01,438412198,438401497,0.0430
5118.01,438412198,438401407,0.0300
5118.01,438412198,438401482,0.0288
5118.01,438412198,438401501,0.0086
5118.01,438412198,438412241,0.0081
5118.01,438412198,438412245,0.0046
5118.01,438412198,438401476,0.0038
5118.01,438412198,438401455,0.0008
5118.01,438412198,438412209,0.0003
5118.01,438412198,717604723,0.0002
5122.01,116668723,116668734,0.2646
5122.01,116668723,116668733,0.2426
5122.01,116668723,116668723,0.1470
5122.01,116668723,722500921,0.1436
5122.01,116668723,116668770,0.1136
5122.01,116668723,722500923,0.0500
5122.01,116668723,116668764,0.0206
5122.01,116668723,116668715,0.0181
5125.01,247906954,247906954,0.8088
5125.01,247906954,247906947,0.1894
5125.01,247906954,247906909,0.0013
5125.01,247906954,247906934,0.0003
5125.01,247906954,247906924,0.0002
5127.01,438170612,438170612,0.6588
5127.01,438170612,438170615,0.1346
5127.01,438170612,438170618,0.0997
5127.01,438170612,438170671,0.0955
5127.01,438170612,438170607,0.0065
5127.01,438170612,438170598,0.0031
5127.01,438170612,438170625,0.0009
5127.01,438170612,438170595,0.0007
5135.01,172110606,172110605,0.5271
5135.01,172110606,172110564,0.2403
5135.01,172110606,172110606,0.2024
5135.01,172110606,172110614,0.0122
5135.01,172110606,172110601,0.0101
5135.01,172110606,172110598,0.0068
5135.01,172110606,172110626,0.0009
5148.01,291517604,291517604,1.0000
5149.01,286094277,286094277,1.0000
5154.01,240849748,240849748,1.0000
5156.01,468889418,468889418,0.9035
5156.01,468889418,468889415,0.0965
5160.01,4165850,4165850,0.3892
5160.01,4165850,740751379,0.2153
5160.01,4165850,740751380,0.0993
5160.01,4165850,4165853,0.0952
5160.01,4165850,4165855,0.0706
5160.01,4165850,4165854,0.0594
5160.01,4165850,4165857,0.0580
5160.01,4165850,4165848,0.0095
5160.01,4165850,740751378,0.0015
5160.01,4165850,4165843,0.0014
5160.01,4165850,4165846,0.0003
5160.01,4165850,4165841,0.0002
5161.01,277697921,277697921,0.4881
5161.01,277697921,277697916,0.3838
5161.01,277697921,277697922,0.1282
5171.01,110996418,110996418,0.9708
5171.01,110996418,110996419,0.0292
5179.01,288671122,288671122,1.0000
5181.01,346667887,346667887,0.8414
5181.01,346667887,1813596259,0.1586
5182.01,99654378,99654378,1.0000
5185.01,462808933,462808933,1.0000
5187.01,441590110,441590110,1.0000
5188.01,141677268,141677268,0.9999
5188.01,141677268,141677264,0.0001
5190.01,289574465,289574465,0.8524
5190.01,289574465,1550209245,0.1476
5193.01,336126253,336126253,0.9950
5193.01,336126253,336126256,0.0050
5194.01,288612903,288612903,1.0000
5197.01,219431828,219431828,1.0000
5200.01,21101556,21101556,0.9190
5200.01,21101556,21101551,0.0807
5200.01,21101556,21101572,0.0002
5202.01,320324079,320324079,0.9679
5202.01,320324079,320324077,0.0321
5206.01,159117779,159117779,0.9987
5206.01,159117779,950807861,0.0013
5210.01,265979849,265979849,1.0000
5214.01,7583660,7583660,1.0000
5222.01,30791047,30791047,1.0000
5227.01,313453776,313453776,1.0000
5228.01,154014059,154014059,1.0000
5229.01,288428649,288428649,1.0000
5230.01,55778666,55778666,1.0000
5233.01,259100469,259100469,0.7715
5233.01,259100469,259100473,0.2285
5234.01,335681838,335681834,0.5369
5234.01,335681838,335681838,0.4108
5234.01,335681838,335681841,0.0523
5235.01,154814765,154814765,1.0000
5238.01,219016883,219016883,1.0000
5240.01,40055053,40055053,1.0000
5253.01,284660935,284660935,1.0000
5254.01,126225595,126225595,1.0000
5265.01,219847787,219847788,0.6964
5265.01,219847787,219847787,0.3036
5267.01,153971295,153971295,0.4565
5267.01,153971295,153971290,0.2641
5267.01,153971295,153971301,0.2009
5267.01,153971295,153971294,0.0785
5268.01,202468443,202468443,1.0000
5275.01,219466803,219466803,0.7511
5275.01,219466803,219466806,0.2476
5275.01,219466803,219467636,0.0013
5279.01,7681574,7681574,1.0000
5283.01,399956873,399956872,0.9823
5283.01,399956873,399956870,0.0177
5283.01,399956873,399956873,0.0000
5286.01,301035553,301035553,1.0000
5287.01,909930,909930,1.0000
5288.01,857186,857186,1.0000
5289.01,176279915,176279915,0.9922
5289.01,176279915,176279910,0.0078
5291.01,250983039,250983037,0.8015
5291.01,250983039,250983039,0.1985
5297.01,422423972,422423972,0.9968
5297.01,422423972,2024399125,0.0032
5299.01,407997410,407997410,1.0000
5300.01,267215820,267215820,1.0000
5301.01,58825110,58825110,0.7309
5301.01,58825110,611265071,0.2691
5302.01,337025682,337025682,1.0000
5303.01,58798731,58798731,1.0000
5305.01,408743161,408743161,1.0000
5307.01,369477998,369477998,1.0000
5308.01,422653398,422653398,1.0000
5309.01,52052461,52052461,0.7018
5309.01,52052461,52052462,0.2982
5310.01,306204904,306204903,0.9680
5310.01,306204904,306204904,0.0320
5312.01,399724238,399724238,1.0000
5314.01,302202317,302202317,1.0000
5317.01,408824640,408824640,1.0000
5318.01,435871546,435871546,1.0000
5319.01,246965431,620306169,0.5352
5319.01,246965431,246965431,0.4378
5319.01,246965431,246965433,0.0264
5319.01,246965431,246965434,0.0006
5320.01,257562160,257562160,0.9986
5320.01,257562160,257562163,0.0014
5321.01,243153196,243153196,0.7804
5321.01,243153196,611378244,0.2196
5322.01,336691874,336691874,1.0000
5323.01,272146465,272146465,1.0000
5325.01,270406298,270406298,1.0000
5327.01,303502327,303502327,1.0000
5331.01,387544178,387544178,1.0000
5332.01,387515920,387515920,1.0000
5334.01,247409676,247409676,1.0000
5335.01,381360750,381360750,0.9915
5335.01,381360750,381360749,0.0085
5340.01,14156936,14156936,1.0000
5343.01,34980970,34980970,0.9981
5343.01,34980970,34980976,0.0019
5345.01,96165095,661112993,0.4535
5345.01,96165095,96165093,0.3615
5345.01,96165095,96165088,0.0910
5345.01,96165095,661112989,0.0414
5345.01,96165095,96165095,0.0290
5345.01,96165095,96165130,0.0235
5354.01,34781378,34781378,1.0000
5355.01,96170689,96170689,1.0000
5358.01,46631742,46631742,0.5778
5358.01,46631742,46631744,0.1806
5358.01,46631742,46631743,0.0919
5358.01,46631742,46631751,0.0553
5358.01,46631742,46675659,0.0328
5358.01,46631742,46675673,0.0323
5358.01,46631742,46675677,0.0220
5358.01,46631742,46675672,0.0073
5364.01,366754985,662248969,0.5837
5364.01,366754985,366754985,0.4158
5364.01,366754985,366754979,0.0004
5365.01,21132157,21132157,0.6845
5365.01,21132157,21132158,0.1830
5365.01,21132157,21176876,0.1325
5372.01,371470493,371470493,1.0000
5375.01,71268730,71268730,1.0000
5376.01,219113246,219113246,0.9752
5376.01,219113246,219113244,0.0247
5377.01,467153319,467153319,0.4160
5377.01,467153319,467153310,0.2937
5377.01,467153319,467153326,0.2903
5380.01,441587756,441587756,0.9999
5380.01,441587756,441587759,0.0001
5381.01,241174783,241174783,0.3767
5381.01,241174783,741666846,0.1851
5381.01,241174783,241174784,0.1723
5381.01,241174783,241174788,0.1520
5381.01,241174783,241174794,0.1104
5381.01,241174783,241174796,0.0020
5381.01,241174783,241174778,0.0011
5381.01,241174783,741666837,0.0003
5383.01,166053959,166053959,0.9950
5383.01,166053959,166053963,0.0050
5386.01,202425357,202425357,1.0000
5387.01,166086403,166086403,0.5710
5387.01,166086403,166086400,0.3346
5387.01,166086403,166086402,0.0944
5388.01,407591297,407591297,0.9367
5388.01,407591297,407591298,0.0615
5388.01,407591297,407591303,0.0014
5388.01,407591297,407591299,0.0003
5391.01,298600443,298600443,0.9578
5391.01,298600443,298600441,0.0386
5391.01,298600443,298599901,0.0036
5392.01,198512478,198512478,0.2961
5392.01,198512478,198512480,0.2557
5392.01,198512478,198514456,0.2344
5392.01,198512478,198512476,0.2138
5393.01,313425396,950809398,0.3044
5393.01,313425396,313425396,0.3015
5393.01,313425396,313453277,0.2106
5393.01,313425396,313425398,0.1835
5395.01,298070500,298070500,0.9132
5395.01,298070500,298070502,0.0452
5395.01,298070500,298070501,0.0416
5396.01,202428245,202428241,1.0000
5396.01,202428245,202428245,0.0000
5397.01,18019350,18019350,0.9968
5397.01,18019350,18019349,0.0032
5399.01,284688043,284688024,0.5203
5399.01,284688043,284688018,0.1827
5399.01,284688043,284688035,0.0800
5399.01,284688043,1861039688,0.0725
5399.01,284688043,284688033,0.0690
5399.01,284688043,284688043,0.0384
5399.01,284688043,1861039652,0.0252
5399.01,284688043,284687872,0.0057
5399.01,284688043,1861039667,0.0018
5399.01,284688043,284688065,0.0018
5399.01,284688043,284687955,0.0011
5399.01,284688043,284687981,0.0007
5399.01,284688043,1861039787,0.0007
5399.01,284688043,284687974,0.0001
5400.01,332564140,332564140,1.0000
5401.01,397058826,397058826,1.0000
5402.01,29781207,29781209,0.2450
5402.01,29781207,684838318,0.2417
5402.01,29781207,29781211,0.2149
5402.01,29781207,29781208,0.1848
5402.01,29781207,29781207,0.0534
5402.01,29781207,684838308,0.0400
5402.01,29781207,29781216,0.0201
5402.01,29781207,684838312,0.0002
5412.01,386197662,386197662,0.6498
5412.01,386197662,386197705,0.2901
5412.01,386197662,386197682,0.0426
5412.01,386197662,386197664,0.0121
5412.01,386197662,386197687,0.0037
5412.01,386197662,386197671,0.0017
5426.01,127957099,722806581,0.6348
5426.01,127957099,127957099,0.3652
5427.01,52420398,52420398,1.0000
5468.01,172222885,172222885,0.9998
5468.01,172222885,172222884,0.0002
5469.01,302419660,302419660,0.9382
5469.01,302419660,302419658,0.0539
5469.01,302419660,302419663,0.0079
5479.01,67444896,67444896,1.0000
5482.01,459947163,459947163,1.0000
5484.01,443961200,443961200,1.0000
5486.01,291109653,291109653,1.0000
5489.01,468983280,468983280,0.8918
5489.01,468983280,468983281,0.1082
5493.01,468979441,468979441,1.0000
5493.02,468979441,468979441,1.0000
5495.01,380671216,380671216,0.9999
5497.01,270679144,270679144,0.9944
5497.01,270679144,270679141,0.0056
5498.01,262736264,262736264,1.0000
5502.01,126322519,126322519,1.0000
5511.01,389040826,389040826,1.0000
5519.01,443582629,443582629,0.9862
5519.01,443582629,443582627,0.0138
5522.01,366409685,366409685,0.5079
5522.01,366409685,366409688,0.4285
5522.01,366409685,366409692,0.0357
5522.01,366409685,366409696,0.0150
5522.01,366409685,366409695,0.0129
5523.02,443616612,443616609,0.5420
5523.02,443616612,443616612,0.4580
5525.01,345450130,345450130,0.7245
5525.01,345450130,345450129,0.2749
5525.01,345450130,345450133,0.0006
5526.01,335540507,335540507,0.9496
5526.01,335540507,335540506,0.0440
5526.01,335540507,952531007,0.0065
5527.01,415399713,415399713,0.9999
5530.01,244170332,244170332,0.8609
5530.01,244170332,244170333,0.1128
5530.01,244170332,244170331,0.0263
5531.01,88114177,88114177,0.9996
5531.01,88114177,88114173,0.0004
5532.01,318836983,318836983,1.0000
5533.01,155093420,155093381,0.2271
5533.01,155093420,155093367,0.1939
5533.01,155093420,155093418,0.1495
5533.01,155093420,762725875,0.1048
5533.01,155093420,155093420,0.0783
5533.01,155093420,762725876,0.0618
5533.01,155093420,155093428,0.0573
5533.01,155093420,155093360,0.0488
5533.01,155093420,155093380,0.0327
5533.01,155093420,155093423,0.0207
5533.01,155093420,155093401,0.0134
5533.01,155093420,155093382,0.0046
5533.01,155093420,762725857,0.0026
5533.01,155093420,155093410,0.0010
5533.01,155093420,155093455,0.0008
5533.01,155093420,155093448,0.0007
5533.01,155093420,155093422,0.0005
5533.01,155093420,155093415,0.0005
5533.01,155093420,155093434,0.0003
5533.01,155093420,155093425,0.0002
5533.01,155093420,155093393,0.0002
5533.01,155093420,155093407,0.0001
5542.01,466206508,466206508,1.0000
5552.01,3224605,722996726,0.0240
5552.01,3224605,3224583,0.0239
5552.01,3224605,3224580,0.0238
5552.01,3224605,3224579,0.0237
5552.01,3224605,3224582,0.0237
5552.01,3224605,3224575,0.0236
5552.01,3224605,722996681,0.0235
5552.01,3224605,722996710,0.0231
5552.01,3224605,3224547,0.0229
5552.01,3224605,722996711,0.0227
5552.01,3224605,722996713,0.0226
5552.01,3224605,3224613,0.0226
5552.01,3224605,722996727,0.0225
5552.01,3224605,500117189,0.0224
5552.01,3224605,3224598,0.0223
5552.01,3224605,3224548,0.0223
5552.01,3224605,3224617,0.0222
5552.01,3224605,722996715,0.0221
5552.01,3224605,3224595,0.0219
5552.01,3224605,722996730,0.0218
5552.01,3224605,722996712,0.0214
5552.01,3224605,3224587,0.0211
5552.01,3224605,3224641,0.0207
5552.01,3224605,3224589,0.0204
5552.01,3224605,3116784,0.0203
5552.01,3224605,3224553,0.0201
5552.01,3224605,3224668,0.0198
5552.01,3224605,3224605,0.0195
5552.01,3224605,722996709,0.0194
5552.01,3224605,722996742,0.0194
5552.01,3224605,722996714,0.0194
5552.01,3224605,3224692,0.0194
5552.01,3224605,722996740,0.0186
5552.01,3224605,3224622,0.0185
5552.01,3224605,3224530,0.0185
5552.01,3224605,3224628,0.0177
5552.01,3224605,3224565,0.0176
5552.01,3224605,722996737,0.0174
5552.01,3224605,3224562,0.0173
5552.01,3224605,3224701,0.0163
5552.01,3224605,722996703,0.0162
5552.01,3224605,3224590,0.0160
5552.01,3224605,722996719,0.0160
5552.01,3224605,3224630,0.0156
5552.01,3224605,3224636,0.0148
5552.01,3224605,722996720,0.0138
5552.01,3224605,3224614,0.0136
5552.01,3224605,722996724,0.0136
5552.01,3224605,722996721,0.0135
5552.01,3224605,3224632,0.0135
5552.01,3224605,3224623,0.0131
5553.01,218354669,218354669,0.9941
5553.01,218354669,218353876,0.0058
5571.01,88565745,88565745,1.0000
5572.01,9151337,9151337,1.0000
5574.01,268405086,268405085,0.5742
5574.01,268405086,268405086,0.4057
5574.01,268405086,268405090,0.0136
5574.01,268405086,1551819595,0.0048
5574.01,268405086,268405084,0.0011
5574.01,268405086,1551819593,0.0007
5575.01,160162137,160162137,1.0000
5577.01,98833877,98833877,0.9941
5577.01,98833877,742255462,0.0059
5578.01,154563411,154563411,0.9531
5578.01,154563411,154563413,0.0231
5578.01,154563411,950792638,0.0188
5578.01,154563411,154563407,0.0043
5578.01,154563411,154563415,0.0007
5580.01,366298702,366298702,0.9921
5580.01,366298702,742470901,0.0079
5581.01,456306892,456306892,1.0000
5582.01,392064198,392064198,0.7448
5582.01,392064198,392064200,0.1423
5582.01,392064198,392064191,0.0803
5582.01,392064198,392088074,0.0303
5582.01,392064198,392064186,0.0018
5582.01,392064198,392064179,0.0005
5584.01,29169215,29169215,0.5249
5584.01,29169215,29171219,0.4751
5588.01,141762491,141762491,1.0000
5590.01,9907513,9907513,0.9987
5590.01,9907513,9907515,0.0007
5590.01,9907513,9907512,0.0003
5590.01,9907513,741493344,0.0002
5591.01,192969211,192969211,1.0000
5592.01,88529975,88529975,1.0000
5594.01,53394475,53394475,1.0000
5595.01,302908969,302908969,1.0000
5599.01,159160230,159160230,1.0000
5600.01,287268770,287268770,0.6941
5600.01,287268770,287268765,0.3059
5603.01,224293782,224293782,0.9997
5603.01,224293782,224293786,0.0003
5604.01,237015185,237015185,0.9912
5604.01,237015185,237015156,0.0087
5605.01,252469648,252469648,1.0000
5611.01,232624234,232624234,0.8695
5611.01,232624234,232624238,0.0472
5611.01,232624234,1400714826,0.0471
5611.01,232624234,232624232,0.0161
5611.01,232624234,1400714729,0.0141
5611.01,232624234,1400714728,0.0051
5611.01,232624234,232624239,0.0009
5612.01,18021087,18021087,1.0000
5614.01,148960849,148960849,0.7358
5614.01,148960849,148960851,0.2641
5614.01,148960849,950707510,0.0001
5617.01,9376973,9376973,1.0000
5618.01,56999883,56999883,1.0000
5619.01,224299081,224299081,1.0000
5621.01,219467837,219467837,1.0000
5625.01,137020480,137020480,0.5399
5625.01,137020480,137020478,0.1912
5625.01,137020480,137020476,0.1299
5625.01,137020480,137020479,0.0700
5625.01,137020480,137020482,0.0553
5625.01,137020480,137020477,0.0070
5625.01,137020480,137020481,0.0067
5630.01,316416562,316416562,0.9913
5630.01,316416562,316416567,0.0033
5630.01,316416562,316414391,0.0027
5630.01,316416562,316416560,0.0023
5630.01,316416562,316414386,0.0004
5635.01,233173039,233173039,1.0000
5636.01,105616091,105616091,1.0000
5637.01,136992839,136992839,1.0000
5638.01,154258295,154258295,1.0000
5639.01,166054851,166054851,0.9999
5640.01,373729723,373729723,1.0000
5644.01,441658213,441658213,1.0000
5645.01,156377968,156377968,1.0000
5646.01,366804698,366804698,1.0000
5647.01,67743054,67743054,1.0000
5649.01,392319808,392319808,0.5109
5649.01,392319808,392319807,0.4891
5650.01,353807936,353807936,1.0000
5654.01,233465389,233465389,0.9811
5654.01,233465389,233465383,0.0175
5654.01,233465389,233465393,0.0007
5654.01,233465389,233465384,0.0007
5655.01,282940781,282940781,1.0000
5656.01,458458156,458458156,1.0000
5659.01,207491214,207491214,1.0000
5662.01,422217860,422217860,0.5189
5662.01,422217860,953452969,0.4811
5664.01,158022899,158022899,1.0000
5667.01,28242530,28242530,1.0000
5668.01,357347296,357347296,1.0000
5678.01,209464063,209464063,1.0000
5682.01,17538423,17538423,0.9998
5682.01,17538423,17538425,0.0002
5686.01,255928426,255928426,1.0000
5690.01,115508409,115508409,1.0000
5697.01,416739490,416739490,1.0000
5698.01,264052454,264052454,1.0000
5700.01,76193403,1550403281,0.2249
5700.01,76193403,1550403279,0.2122
5700.01,76193403,76193403,0.1953
5700.01,76193403,1550403277,0.0637
5700.01,76193403,76193385,0.0554
5700.01,76193403,76193399,0.0487
5700.01,76193403,76193402,0.0480
5700.01,76193403,76193400,0.0471
5700.01,76193403,76193395,0.0436
5700.01,76193403,76193396,0.0312
5700.01,76193403,76193407,0.0200
5700.01,76193403,76193411,0.0075
5700.01,76193403,76193415,0.0023
5701.01,43276438,43276438,1.0000
5702.01,141985686,141985690,0.3095
5702.01,141985686,141985686,0.2514
5702.01,141985686,141985684,0.1447
5702.01,141985686,141985696,0.1180
5702.01,141985686,141985677,0.1098
5702.01,141985686,141985683,0.0256
5702.01,141985686,141985680,0.0236
5702.01,141985686,141985681,0.0175
5703.01,10792081,10792081,0.4226
5703.01,10792081,10792074,0.4036
5703.01,10792081,10792068,0.0826
5703.01,10792081,10792132,0.0572
5703.01,10792081,10792061,0.0340
5704.01,148673433,900281091,0.5397
5704.01,148673433,148673433,0.4603
5705.01,165625229,165625229,0.9986
5705.01,165625229,165625235,0.0014
5706.01,137843225,137843225,0.8334
5706.01,137843225,137843220,0.1663
5706.01,137843225,137843226,0.0003
5707.01,441614965,441614965,0.6116
5707.01,441614965,441614973,0.3742
5707.01,441614965,441614961,0.0142
5709.01,286813592,286813592,1.0000
5710.01,173002823,173002823,1.0000
5711.01,441804533,441804533,0.8769
5711.01,441804533,441804545,0.1221
5711.01,441804533,441804537,0.0010
5712.01,388898854,388898854,0.9498
5712.01,388898854,388898853,0.0502
5713.01,219041246,219041246,0.7187
5713.01,219041246,1001206681,0.2813
5714.01,467158766,467158766,0.7525
5714.01,467158766,467158764,0.2475
5715.01,147923561,147923561,0.9634
5715.01,147923561,417915032,0.0366
5716.01,298074836,298074836,1.0000
5717.01,53481079,53481079,1.0000
5718.01,17932757,17932757,1.0000
5720.01,230055368,230055368,1.0000
5721.01,85292615,85292615,1.0000
5722.01,458481611,458481611,1.0000
5723.01,235901733,235901733,1.0000
5724.01,162631539,162631539,0.5187
5724.01,162631539,162631537,0.3607
5724.01,162631539,162632822,0.1206
5726.01,71582156,71582156,0.8873
5726.01,71582156,71583522,0.1084
5726.01,71582156,71582154,0.0043
5727.01,357048995,357048995,0.9895
5727.01,357048995,357048991,0.0103
5727.01,357048995,1551380613,0.0002
5728.01,219875976,219875976,0.5399
5728.01,219875976,219875975,0.1785
5728.01,219875976,219875980,0.1746
5728.01,219875976,219875973,0.0643
5728.01,219875976,219875974,0.0428
5729.01,103605399,103605399,0.9267
5729.01,103605399,841251793,0.0685
5729.01,103605399,103605401,0.0029
5729.01,103605399,103605393,0.0019
5730.01,138820713,138820713,1.0000
5731.01,188668950,188668950,1.0000
5732.01,335952150,335952150,1.0000
5733.01,224297408,224297408,0.7470
5733.01,224297408,224297406,0.2016
5733.01,224297408,950517073,0.0514
5734.01,9989136,9989136,1.0000
5735.01,157769780,157769780,0.9205
5735.01,157769780,157757685,0.0647
5735.01,157769780,841369073,0.0148
5736.01,310380289,310380289,1.0000
5737.01,229618478,229618478,0.9686
5737.01,229618478,229618476,0.0213
5737.01,229618478,229618480,0.0101
5738.01,198162530,198162530,0.2975
5738.01,198162530,198162532,0.2207
5738.01,198162530,1201227967,0.1881
5738.01,198162530,1201230955,0.1569
5738.01,198162530,1201230954,0.1347
5738.01,198162530,1201230957,0.0021
5739.01,328934980,328934980,1.0000
5740.01,230087765,230087765,0.3674
5740.01,230087765,230087768,0.2212
5740.01,230087765,230087766,0.1555
5740.01,230087765,230087763,0.1216
5740.01,230087765,230087770,0.0856
5740.01,230087765,230087773,0.0290
5740.01,230087765,230087771,0.0195
5741.01,159851831,159851831,0.7158
5741.01,159851831,159851812,0.1077
5741.01,159851831,159851837,0.0797
5741.01,159851831,159851834,0.0507
5741.01,159851831,159851859,0.0306
5741.01,159851831,159851838,0.0154
5744.01,157768969,157768969,1.0000
5746.01,318209162,318209162,1.0000
5747.01,4918918,4918918,0.9982
5747.01,4918918,4918921,0.0018
5749.01,387329912,387329912,1.0000
5754.01,135267558,135267558,1.0000
5760.01,255907107,255907107,1.0000
5761.01,428703516,428703516,0.9999
5762.01,257531677,257531677,1.0000
5769.01,462715015,1684935059,0.9765
5769.01,462715015,462715015,0.0235
5773.01,445795465,445795465,1.0000
5776.01,310728245,310728245,1.0000
5777.01,459189798,459189798,0.9749
5777.01,459189798,415732271,0.0247
5777.01,459189798,459189800,0.0004
5782.01,158845573,158845573,0.7357
5782.01,158845573,158845547,0.2431
5782.01,158845573,158845568,0.0122
5782.01,158845573,1507843412,0.0090
5784.01,302814895,302814910,0.2625
5784.01,302814895,302814931,0.2166
5784.01,302814895,302814923,0.1591
5784.01,302814895,1867064621,0.1009
5784.01,302814895,302814929,0.0975
5784.01,302814895,302814940,0.0449
5784.01,302814895,1867064701,0.0245
5784.01,302814895,302814895,0.0242
5784.01,302814895,302815119,0.0211
5784.01,302814895,302814941,0.0114
5784.01,302814895,302814969,0.0095
5784.01,302814895,302814949,0.0091
5784.01,302814895,1867064630,0.0061
5784.01,302814895,302814957,0.0056
5784.01,302814895,302814956,0.0016
5784.01,302814895,302814907,0.0014
5784.01,302814895,302814870,0.0010
5784.01,302814895,1867064679,0.0007
5784.01,302814895,1867064954,0.0007
5784.01,302814895,302814893,0.0006
5784.01,302814895,302814970,0.0002
5784.01,302814895,302814880,0.0002
5784.01,302814895,302814832,0.0002
5784.01,302814895,379933673,0.0002
5784.01,302814895,302814872,0.0001
5786.01,40292751,40292751,1.0000
5788.01,42883782,42883782,0.7297
5788.01,42883782,42883803,0.0690
5788.01,42883782,42883807,0.0607
5788.01,42883782,1713846049,0.0419
5788.01,42883782,42883814,0.0257
5788.01,42883782,42883809,0.0214
5788.01,42883782,42883876,0.0200
5788.01,42883782,42883819,0.0088
5788.01,42883782,42883775,0.0065
5788.01,42883782,42883800,0.0036
5788.01,42883782,42883829,0.0035
5788.01,42883782,42883770,0.0032
5788.01,42883782,42883835,0.0030
5788.01,42883782,42883778,0.0026
5788.01,42883782,42883761,0.0003
5788.02,42883782,42883782,0.1211
5788.02,42883782,1713846933,0.0859
5788.02,42883782,42883770,0.0848
5788.02,42883782,1713846012,0.0716
5788.02,42883782,1713846932,0.0690
5788.02,42883782,42883803,0.0681
5788.02,42883782,42883807,0.0590
5788.02,42883782,42883778,0.0589
5788.02,42883782,1713846049,0.0534
5788.02,42883782,42883781,0.0430
5788.02,42883782,42883814,0.0369
5788.02,42883782,42883761,0.0369
5788.02,42883782,42883775,0.0315
5788.02,42883782,42883876,0.0303
5788.02,42883782,42883819,0.0298
5788.02,42883782,42883821,0.0272
5788.02,42883782,42883740,0.0270
5788.02,42883782,42883779,0.0245
5788.02,42883782,42883811,0.0095
5788.02,42883782,42883759,0.0083
5788.02,42883782,42883744,0.0063
5788.02,42883782,42883809,0.0042
5788.02,42883782,42883796,0.0032
5788.02,42883782,42883835,0.0029
5788.02,42883782,42883829,0.0028
5788.02,42883782,42883794,0.0017
5788.02,42883782,42883840,0.0011
5788.02,42883782,42883804,0.0006
5788.02,42883782,42883800,0.0002
5788.02,42883782,42883785,0.0002
5788.02,42883782,42883815,0.0002
5805.01,378390325,378390332,0.8024
5805.01,378390325,378390325,0.1704
5805.01,378390325,378390292,0.0179
5805.01,378390325,378390175,0.0082
5805.01,378390325,378390221,0.0007
5805.01,378390325,378390261,0.0004
5807.01,188646744,188646744,0.6069
5807.01,188646744,188519181,0.3169
5807.01,188646744,188519172,0.0762
5813.01,92439980,92439937,0.5471
5813.01,92439980,92439929,0.2748
5813.01,92439980,92439949,0.1653
5813.01,92439980,1964276517,0.0093
5813.01,92439980,92439980,0.0034
5814.01,427041513,427041513,0.9414
5814.01,427041513,427044268,0.0470
5814.01,427041513,427048122,0.0075
5814.01,427041513,427051771,0.0030
5814.01,427041513,427045434,0.0009
5814.01,427041513,427044530,0.0001
5816.01,194076601,194076601,1.0000

